Universal Effective Charges in the $sd$ and $fp$ Shells

The 247-keV state in $^{54}$Sc, populated in the $\beta$ decay of $^{54}$Ca, is reported here as a nanosecond isomer with a half-life of 26.0(22) ns. The state is interpreted as the $1^+$ member of the $\pi f_{7/2}\otimes\nu f_{5/2}$ spin-coupled multiplet, which decays to the $3^+,\pi f_{7/2} \otimes \nu p_{1/2}$ ground state. The new half-life corresponds to a pure $E2$ transition with a strength of 1.93(16) W.u., providing the most precise, unambiguous $B(E2)$ value in the neutron-rich $fp$ region to date for a nucleus with valence protons above $Z=20$. Notably, it is roughly four times larger than the $B(E2; 1/2^{-} \rightarrow 5/2^{-})$ value in $^{55}$Ca. The results, as compared to semi-empirical and ab initio shell-model calculations, indicate (1) a weak $N=34$ sub-shell gap relative to $N = 32$, (2) a large $E2$ enhancement in Sc as compared to Ca due to $1p-1h$ proton excitations across $Z=28$, and (3) empirical effective proton and neutron charges, $e_\pi$ = 1.30(8)$e$ and $e_\nu$ = 0.452(7)$e$, respectively, that are in contrast to reports of $e_\pi \approx 1.1-1.15e$ and $e_\nu \approx 0.6-0.8e$ for $fp$-shell nuclei near $N = Z$. We demonstrate that these reports are erroneous and that, in fact, a universal set of effective charges can be used across the $sd$ and $fp$ shells.

==> Supplemental_Material/fig1a_hpge.txt <==
# Fig. 1a (HPGe)
# 1 keV-binned background-subtracted beta-delayed gamma ray spectrum correlated to 54Ca
# E_low (keV) | E_high (keV) | Counts
0	1	0
1	2	0
2	3	0
3	4	0
4	5	0
5	6	0
6	7	0
7	8	0
8	9	0
9	10	0
10	11	0
11	12	0
12	13	0
13	14	0
14	15	0
15	16	0
16	17	0
17	18	0
18	19	0
19	20	0
20	21	0
21	22	-1
22	23	-4
23	24	8
24	25	1
25	26	1
26	27	14
27	28	3
28	29	-1
29	30	12
30	31	3
31	32	6
32	33	-6
33	34	5
34	35	17
35	36	8
36	37	9
37	38	1
38	39	0
39	40	9
40	41	28
41	42	17
42	43	4
43	44	11
44	45	12
45	46	9
46	47	-1
47	48	2
48	49	9
49	50	4
50	51	27
51	52	21
52	53	17
53	54	15
54	55	24
55	56	14
56	57	15
57	58	-1
58	59	17
59	60	11
60	61	16
61	62	24
62	63	5
63	64	-2
64	65	9
65	66	7
66	67	10
67	68	7
68	69	35
69	70	25
70	71	16
71	72	12
72	73	10
73	74	16
74	75	21
75	76	14
76	77	24
77	78	4
78	79	9
79	80	-2
80	81	13
81	82	15
82	83	10
83	84	36
84	85	6
85	86	16
86	87	0
87	88	13
88	89	7
89	90	14
90	91	18
91	92	21
92	93	21
93	94	17
94	95	42
95	96	26
96	97	33
97	98	27
98	99	17
99	100	13
100	101	42
101	102	34
102	103	18
103	104	24
104	105	16
105	106	43
106	107	35
107	108	23
108	109	21
109	110	27
110	111	31
111	112	16
112	113	34
113	114	43
114	115	16
115	116	32
116	117	25
117	118	24
118	119	35
119	120	25
120	121	32
121	122	29
122	123	35
123	124	5
124	125	19
125	126	48
126	127	46
127	128	20
128	129	18
129	130	24
130	131	20
131	132	15
132	133	28
133	134	38
134	135	39
135	136	48
136	137	33
137	138	16
138	139	44
139	140	22
140	141	32
141	142	32
142	143	2
143	144	14
144	145	29
145	146	35
146	147	22
147	148	34
148	149	30
149	150	30
150	151	22
151	152	18
152	153	21
153	154	22
154	155	34
155	156	30
156	157	32
157	158	22
158	159	46
159	160	23
160	161	12
161	162	12
162	163	21
163	164	13
164	165	9
165	166	21
166	167	29
167	168	3
168	169	1
169	170	15
170	171	23
171	172	34
172	173	18
173	174	8
174	175	40
175	176	37
176	177	24
177	178	28
178	179	16
179	180	9
180	181	19
181	182	32
182	183	23
183	184	2
184	185	23
185	186	23
186	187	23
187	188	34
188	189	1
189	190	21
190	191	21
191	192	28
192	193	24
193	194	25
194	195	32
195	196	27
196	197	16
197	198	20
198	199	25
199	200	35
200	201	6
201	202	24
202	203	2
203	204	13
204	205	24
205	206	28
206	207	25
207	208	16
208	209	8
209	210	11
210	211	38
211	212	12
212	213	25
213	214	20
214	215	27
215	216	25
216	217	8
217	218	16
218	219	17
219	220	23
220	221	11
221	222	17
222	223	37
223	224	16
224	225	27
225	226	20
226	227	24
227	228	15
228	229	20
229	230	11
230	231	14
231	232	23
232	233	23
233	234	11
234	235	12
235	236	14
236	237	10
237	238	30
238	239	5
239	240	29
240	241	20
241	242	7
242	243	30
243	244	27
244	245	19
245	246	73
246	247	289
247	248	509
248	249	289
249	250	63
250	251	18
251	252	4
252	253	12
253	254	-6
254	255	12
255	256	10
256	257	9
257	258	4
258	259	7
259	260	11
260	261	13
261	262	5
262	263	16
263	264	4
264	265	10
265	266	2
266	267	4
267	268	17
268	269	-4
269	270	13
270	271	7
271	272	13
272	273	2
273	274	17
274	275	8
275	276	7
276	277	7
277	278	2
278	279	-4
279	280	-3
280	281	-5
281	282	11
282	283	-4
283	284	0
284	285	3
285	286	22
286	287	-5
287	288	0
288	289	2
289	290	-4
290	291	11
291	292	3
292	293	2
293	294	3
294	295	9
295	296	12
296	297	9
297	298	3
298	299	2
299	300	12
300	301	11
301	302	7
302	303	3
303	304	1
304	305	10
305	306	7
306	307	-1
307	308	21
308	309	5
309	310	8
310	311	5
311	312	9
312	313	20
313	314	13
314	315	3
315	316	8
316	317	-7
317	318	1
318	319	0
319	320	12
320	321	6
321	322	17
322	323	22
323	324	11
324	325	-3
325	326	-2
326	327	10
327	328	2
328	329	14
329	330	7
330	331	1
331	332	6
332	333	8
333	334	2
334	335	3
335	336	9
336	337	9
337	338	17
338	339	8
339	340	6
340	341	-3
341	342	5
342	343	-1
343	344	7
344	345	2
345	346	3
346	347	14
347	348	0
348	349	-4
349	350	13
350	351	4
351	352	3
352	353	23
353	354	-7
354	355	6
355	356	-5
356	357	7
357	358	8
358	359	10
359	360	12
360	361	1
361	362	-4
362	363	1
363	364	4
364	365	7
365	366	5
366	367	5
367	368	4
368	369	5
369	370	5
370	371	4
371	372	-1
372	373	7
373	374	-2
374	375	3
375	376	6
376	377	4
377	378	12
378	379	-6
379	380	9
380	381	-5
381	382	0
382	383	9
383	384	10
384	385	2
385	386	10
386	387	1
387	388	2
388	389	2
389	390	-4
390	391	-9
391	392	5
392	393	4
393	394	4
394	395	11
395	396	4
396	397	17
397	398	-6
398	399	1
399	400	15
400	401	6
401	402	12
402	403	2
403	404	5
404	405	5
405	406	11
406	407	6
407	408	6
408	409	5
409	410	14
410	411	13
411	412	-4
412	413	0
413	414	13
414	415	6
415	416	6
416	417	3
417	418	5
418	419	-5
419	420	14
420	421	4
421	422	5
422	423	1
423	424	-3
424	425	2
425	426	6
426	427	-3
427	428	11
428	429	0
429	430	2
430	431	9
431	432	17
432	433	0
433	434	4
434	435	0
435	436	-1
436	437	6
437	438	4
438	439	-5
439	440	2
440	441	7
441	442	8
442	443	7
443	444	8
444	445	4
445	446	2
446	447	5
447	448	2
448	449	0
449	450	-5
450	451	9
451	452	2
452	453	6
453	454	9
454	455	5
455	456	2
456	457	6
457	458	4
458	459	9
459	460	9
460	461	-2
461	462	4
462	463	5
463	464	1
464	465	1
465	466	8
466	467	-3
467	468	7
468	469	-4
469	470	5
470	471	15
471	472	20
472	473	2
473	474	3
474	475	0
475	476	6
476	477	12
477	478	1
478	479	3
479	480	0
480	481	5
481	482	0
482	483	10
483	484	4
484	485	2
485	486	8
486	487	-2
487	488	0
488	489	2
489	490	7
490	491	-5
491	492	11
492	493	5
493	494	4
494	495	-1
495	496	-3
496	497	4
497	498	1
498	499	7
499	500	8
500	501	7
501	502	13
502	503	4
503	504	6
504	505	1
505	506	10
506	507	4
507	508	-7
508	509	-4
509	510	-12
510	511	8
511	512	16
512	513	-4
513	514	9
514	515	-2
515	516	3
516	517	6
517	518	1
518	519	11
519	520	5
520	521	5
521	522	-2
522	523	5
523	524	-1
524	525	1
525	526	1
526	527	2
527	528	8
528	529	4
529	530	11
530	531	3
531	532	16
532	533	-1
533	534	-6
534	535	8
535	536	5
536	537	-7
537	538	-3
538	539	0
539	540	4
540	541	5
541	542	-1
542	543	9
543	544	7
544	545	0
545	546	-4
546	547	0
547	548	1
548	549	9
549	550	1
550	551	1
551	552	-2
552	553	2
553	554	0
554	555	4
555	556	5
556	557	-2
557	558	8
558	559	-3
559	560	3
560	561	11
561	562	-4
562	563	4
563	564	3
564	565	1
565	566	6
566	567	-6
567	568	8
568	569	7
569	570	3
570	571	6
571	572	-5
572	573	-8
573	574	6
574	575	-1
575	576	1
576	577	6
577	578	2
578	579	-1
579	580	5
580	581	0
581	582	5
582	583	3
583	584	-2
584	585	4
585	586	5
586	587	1
587	588	12
588	589	1
589	590	9
590	591	3
591	592	8
592	593	21
593	594	-2
594	595	5
595	596	2
596	597	12
597	598	6
598	599	0
599	600	4
600	601	-5
601	602	-3
602	603	8
603	604	-1
604	605	-7
605	606	13
606	607	5
607	608	5
608	609	2
609	610	0
610	611	6
611	612	2
612	613	6
613	614	3
614	615	13
615	616	-2
616	617	6
617	618	-1
618	619	5
619	620	1
620	621	10
621	622	3
622	623	9
623	624	0
624	625	3
625	626	4
626	627	1
627	628	2
628	629	12
629	630	7
630	631	2
631	632	1
632	633	1
633	634	2
634	635	-7
635	636	-4
636	637	6
637	638	8
638	639	6
639	640	1
640	641	4
641	642	-7
642	643	10
643	644	5
644	645	-3
645	646	0
646	647	1
647	648	8
648	649	2
649	650	3
650	651	4
651	652	2
652	653	-2
653	654	4
654	655	-1
655	656	-4
656	657	5
657	658	-3
658	659	-1
659	660	6
660	661	1
661	662	-6
662	663	-4
663	664	-3
664	665	1
665	666	7
666	667	-1
667	668	1
668	669	16
669	670	-2
670	671	0
671	672	1
672	673	3
673	674	2
674	675	5
675	676	-2
676	677	2
677	678	4
678	679	1
679	680	-2
680	681	-2
681	682	-2
682	683	-4
683	684	2
684	685	-5
685	686	7
686	687	-1
687	688	10
688	689	2
689	690	3
690	691	4
691	692	-1
692	693	1
693	694	9
694	695	11
695	696	-1
696	697	-1
697	698	-3
698	699	1
699	700	10
700	701	1
701	702	-3
702	703	12
703	704	-2
704	705	-6
705	706	5
706	707	4
707	708	4
708	709	-4
709	710	3
710	711	4
711	712	6
712	713	6
713	714	8
714	715	3
715	716	4
716	717	5
717	718	-2
718	719	7
719	720	-1
720	721	-7
721	722	2
722	723	0
723	724	4
724	725	3
725	726	0
726	727	3
727	728	5
728	729	10
729	730	-2
730	731	7
731	732	5
732	733	3
733	734	4
734	735	5
735	736	1
736	737	-4
737	738	-2
738	739	5
739	740	1
740	741	1
741	742	0
742	743	2
743	744	11
744	745	1
745	746	10
746	747	1
747	748	4
748	749	4
749	750	5
750	751	0
751	752	2
752	753	-3
753	754	3
754	755	-1
755	756	0
756	757	-6
757	758	0
758	759	0
759	760	1
760	761	1
761	762	1
762	763	11
763	764	5
764	765	6
765	766	3
766	767	1
767	768	1
768	769	9
769	770	8
770	771	3
771	772	-1
772	773	-1
773	774	-3
774	775	3
775	776	5
776	777	2
777	778	8
778	779	2
779	780	5
780	781	7
781	782	4
782	783	-8
783	784	7
784	785	3
785	786	7
786	787	8
787	788	8
788	789	5
789	790	8
790	791	1
791	792	14
792	793	-2
793	794	8
794	795	-4
795	796	-7
796	797	4
797	798	3
798	799	6
799	800	2
800	801	4
801	802	-5
802	803	0
803	804	12
804	805	-2
805	806	7
806	807	6
807	808	1
808	809	2
809	810	3
810	811	-2
811	812	-2
812	813	-3
813	814	-5
814	815	1
815	816	-4
816	817	-4
817	818	4
818	819	4
819	820	-9
820	821	0
821	822	2
822	823	4
823	824	2
824	825	-4
825	826	6
826	827	1
827	828	1
828	829	4
829	830	3
830	831	5
831	832	-7
832	833	8
833	834	5
834	835	1
835	836	-5
836	837	-4
837	838	4
838	839	-4
839	840	2
840	841	4
841	842	3
842	843	1
843	844	0
844	845	-1
845	846	4
846	847	10
847	848	7
848	849	4
849	850	5
850	851	10
851	852	3
852	853	-5
853	854	2
854	855	-3
855	856	1
856	857	-5
857	858	-1
858	859	0
859	860	0
860	861	-3
861	862	-2
862	863	-2
863	864	-1
864	865	9
865	866	-3
866	867	2
867	868	3
868	869	5
869	870	-2
870	871	5
871	872	7
872	873	3
873	874	-5
874	875	-1
875	876	8
876	877	-8
877	878	-1
878	879	6
879	880	-2
880	881	7
881	882	3
882	883	7
883	884	1
884	885	1
885	886	2
886	887	1
887	888	6
888	889	4
889	890	2
890	891	0
891	892	4
892	893	0
893	894	4
894	895	-2
895	896	-1
896	897	-3
897	898	-5
898	899	-6
899	900	-2
900	901	7
901	902	15
902	903	4
903	904	5
904	905	13
905	906	3
906	907	0
907	908	3
908	909	8
909	910	-1
910	911	4
911	912	-5
912	913	-4
913	914	2
914	915	-1
915	916	3
916	917	4
917	918	5
918	919	3
919	920	1
920	921	3
921	922	-2
922	923	4
923	924	4
924	925	2
925	926	3
926	927	-4
927	928	-2
928	929	2
929	930	6
930	931	4
931	932	-9
932	933	2
933	934	0
934	935	-2
935	936	-5
936	937	4
937	938	7
938	939	2
939	940	2
940	941	5
941	942	1
942	943	0
943	944	1
944	945	-7
945	946	-1
946	947	5
947	948	5
948	949	0
949	950	-2
950	951	0
951	952	5
952	953	5
953	954	-6
954	955	-7
955	956	0
956	957	-4
957	958	3
958	959	4
959	960	2
960	961	5
961	962	-8
962	963	2
963	964	-4
964	965	-1
965	966	-6
966	967	6
967	968	2
968	969	-5
969	970	0
970	971	-2
971	972	1
972	973	7
973	974	2
974	975	8
975	976	5
976	977	8
977	978	-3
978	979	4
979	980	-4
980	981	3
981	982	1
982	983	0
983	984	0
984	985	4
985	986	1
986	987	3
987	988	2
988	989	-3
989	990	4
990	991	-2
991	992	2
992	993	3
993	994	4
994	995	-2
995	996	0
996	997	1
997	998	1
998	999	5
999	1000	6
1000	1001	13
1001	1002	9
1002	1003	18
1003	1004	14
1004	1005	3
1005	1006	9
1006	1007	-3
1007	1008	6
1008	1009	0
1009	1010	2
1010	1011	0
1011	1012	-5
1012	1013	-6
1013	1014	0
1014	1015	9
1015	1016	1
1016	1017	-4
1017	1018	-3
1018	1019	-3
1019	1020	8
1020	1021	9
1021	1022	5
1022	1023	3
1023	1024	5
1024	1025	-4
1025	1026	4
1026	1027	3
1027	1028	4
1028	1029	3
1029	1030	-4
1030	1031	4
1031	1032	-1
1032	1033	3
1033	1034	1
1034	1035	1
1035	1036	0
1036	1037	4
1037	1038	5
1038	1039	3
1039	1040	7
1040	1041	6
1041	1042	7
1042	1043	0
1043	1044	5
1044	1045	2
1045	1046	11
1046	1047	-4
1047	1048	-1
1048	1049	0
1049	1050	-4
1050	1051	0
1051	1052	0
1052	1053	3
1053	1054	3
1054	1055	5
1055	1056	8
1056	1057	-4
1057	1058	-2
1058	1059	-5
1059	1060	1
1060	1061	-3
1061	1062	3
1062	1063	1
1063	1064	8
1064	1065	8
1065	1066	5
1066	1067	-2
1067	1068	-1
1068	1069	3
1069	1070	5
1070	1071	-1
1071	1072	2
1072	1073	-4
1073	1074	3
1074	1075	6
1075	1076	0
1076	1077	4
1077	1078	8
1078	1079	0
1079	1080	3
1080	1081	1
1081	1082	-1
1082	1083	-5
1083	1084	1
1084	1085	1
1085	1086	1
1086	1087	0
1087	1088	5
1088	1089	2
1089	1090	0
1090	1091	1
1091	1092	4
1092	1093	0
1093	1094	1
1094	1095	0
1095	1096	-3
1096	1097	-5
1097	1098	8
1098	1099	1
1099	1100	-3
1100	1101	4
1101	1102	-1
1102	1103	1
1103	1104	2
1104	1105	4
1105	1106	-2
1106	1107	2
1107	1108	-1
1108	1109	6
1109	1110	-2
1110	1111	0
1111	1112	0
1112	1113	-5
1113	1114	1
1114	1115	3
1115	1116	8
1116	1117	3
1117	1118	5
1118	1119	3
1119	1120	3
1120	1121	5
1121	1122	2
1122	1123	-9
1123	1124	1
1124	1125	-6
1125	1126	4
1126	1127	12
1127	1128	-5
1128	1129	4
1129	1130	4
1130	1131	-6
1131	1132	-10
1132	1133	-3
1133	1134	2
1134	1135	6
1135	1136	-1
1136	1137	2
1137	1138	-1
1138	1139	3
1139	1140	1
1140	1141	-2
1141	1142	-1
1142	1143	-2
1143	1144	-2
1144	1145	3
1145	1146	0
1146	1147	-1
1147	1148	4
1148	1149	0
1149	1150	-5
1150	1151	-2
1151	1152	0
1152	1153	1
1153	1154	2
1154	1155	-1
1155	1156	2
1156	1157	4
1157	1158	5
1158	1159	-3
1159	1160	-1
1160	1161	-3
1161	1162	2
1162	1163	1
1163	1164	3
1164	1165	0
1165	1166	6
1166	1167	-1
1167	1168	-3
1168	1169	4
1169	1170	4
1170	1171	6
1171	1172	1
1172	1173	-5
1173	1174	4
1174	1175	3
1175	1176	-2
1176	1177	4
1177	1178	-1
1178	1179	3
1179	1180	3
1180	1181	2
1181	1182	1
1182	1183	6
1183	1184	0
1184	1185	-2
1185	1186	0
1186	1187	4
1187	1188	0
1188	1189	-3
1189	1190	-5
1190	1191	-2
1191	1192	-2
1192	1193	-1
1193	1194	-3
1194	1195	2
1195	1196	-3
1196	1197	1
1197	1198	0
1198	1199	0
1199	1200	4
1200	1201	-6
1201	1202	5
1202	1203	-1
1203	1204	0
1204	1205	8
1205	1206	5
1206	1207	-2
1207	1208	2
1208	1209	3
1209	1210	-1
1210	1211	-3
1211	1212	1
1212	1213	2
1213	1214	7
1214	1215	8
1215	1216	1
1216	1217	-5
1217	1218	1
1218	1219	3
1219	1220	6
1220	1221	-2
1221	1222	-3
1222	1223	0
1223	1224	-6
1224	1225	1
1225	1226	-2
1226	1227	6
1227	1228	0
1228	1229	3
1229	1230	-4
1230	1231	-5
1231	1232	1
1232	1233	3
1233	1234	7
1234	1235	-1
1235	1236	1
1236	1237	-1
1237	1238	3
1238	1239	6
1239	1240	5
1240	1241	-1
1241	1242	5
1242	1243	-3
1243	1244	0
1244	1245	3
1245	1246	1
1246	1247	3
1247	1248	4
1248	1249	-4
1249	1250	4
1250	1251	-2
1251	1252	4
1252	1253	-5
1253	1254	-5
1254	1255	3
1255	1256	-1
1256	1257	5
1257	1258	1
1258	1259	-3
1259	1260	-1
1260	1261	3
1261	1262	0
1262	1263	3
1263	1264	-6
1264	1265	4
1265	1266	7
1266	1267	3
1267	1268	0
1268	1269	1
1269	1270	4
1270	1271	-1
1271	1272	1
1272	1273	3
1273	1274	4
1274	1275	4
1275	1276	1
1276	1277	-2
1277	1278	0
1278	1279	-1
1279	1280	-1
1280	1281	2
1281	1282	2
1282	1283	-1
1283	1284	6
1284	1285	-1
1285	1286	3
1286	1287	4
1287	1288	5
1288	1289	2
1289	1290	2
1290	1291	-3
1291	1292	2
1292	1293	-2
1293	1294	-5
1294	1295	5
1295	1296	4
1296	1297	-5
1297	1298	-1
1298	1299	6
1299	1300	2
1300	1301	5
1301	1302	3
1302	1303	6
1303	1304	-1
1304	1305	-2
1305	1306	5
1306	1307	2
1307	1308	3
1308	1309	-5
1309	1310	-2
1310	1311	-3
1311	1312	3
1312	1313	0
1313	1314	0
1314	1315	4
1315	1316	2
1316	1317	1
1317	1318	3
1318	1319	3
1319	1320	-1
1320	1321	4
1321	1322	0
1322	1323	-2
1323	1324	1
1324	1325	-3
1325	1326	-3
1326	1327	3
1327	1328	0
1328	1329	6
1329	1330	-7
1330	1331	4
1331	1332	-1
1332	1333	2
1333	1334	-3
1334	1335	5
1335	1336	1
1336	1337	3
1337	1338	-1
1338	1339	5
1339	1340	0
1340	1341	0
1341	1342	4
1342	1343	-2
1343	1344	-5
1344	1345	0
1345	1346	5
1346	1347	3
1347	1348	-4
1348	1349	3
1349	1350	3
1350	1351	3
1351	1352	0
1352	1353	4
1353	1354	9
1354	1355	3
1355	1356	-2
1356	1357	2
1357	1358	4
1358	1359	-4
1359	1360	-3
1360	1361	-5
1361	1362	6
1362	1363	5
1363	1364	-1
1364	1365	0
1365	1366	3
1366	1367	3
1367	1368	2
1368	1369	1
1369	1370	0
1370	1371	3
1371	1372	-3
1372	1373	-2
1373	1374	2
1374	1375	0
1375	1376	3
1376	1377	4
1377	1378	2
1378	1379	-2
1379	1380	-4
1380	1381	2
1381	1382	-2
1382	1383	6
1383	1384	5
1384	1385	-4
1385	1386	-9
1386	1387	-2
1387	1388	4
1388	1389	1
1389	1390	-1
1390	1391	1
1391	1392	-1
1392	1393	0
1393	1394	1
1394	1395	5
1395	1396	1
1396	1397	1
1397	1398	0
1398	1399	-1
1399	1400	-4
1400	1401	5
1401	1402	1
1402	1403	0
1403	1404	-1
1404	1405	-7
1405	1406	-3
1406	1407	-3
1407	1408	1
1408	1409	4
1409	1410	-1
1410	1411	-1
1411	1412	-3
1412	1413	0
1413	1414	1
1414	1415	1
1415	1416	2
1416	1417	2
1417	1418	5
1418	1419	2
1419	1420	4
1420	1421	0
1421	1422	2
1422	1423	6
1423	1424	-2
1424	1425	1
1425	1426	2
1426	1427	-1
1427	1428	-1
1428	1429	9
1429	1430	4
1430	1431	2
1431	1432	1
1432	1433	-1
1433	1434	1
1434	1435	-3
1435	1436	5
1436	1437	5
1437	1438	-3
1438	1439	-2
1439	1440	0
1440	1441	3
1441	1442	4
1442	1443	-3
1443	1444	3
1444	1445	2
1445	1446	-1
1446	1447	1
1447	1448	2
1448	1449	1
1449	1450	1
1450	1451	2
1451	1452	-2
1452	1453	0
1453	1454	0
1454	1455	0
1455	1456	-3
1456	1457	2
1457	1458	1
1458	1459	0
1459	1460	-3
1460	1461	3
1461	1462	2
1462	1463	-2
1463	1464	2
1464	1465	2
1465	1466	1
1466	1467	5
1467	1468	0
1468	1469	6
1469	1470	0
1470	1471	4
1471	1472	0
1472	1473	4
1473	1474	1
1474	1475	3
1475	1476	-5
1476	1477	5
1477	1478	0
1478	1479	0
1479	1480	0
1480	1481	-1
1481	1482	5
1482	1483	0
1483	1484	1
1484	1485	0
1485	1486	0
1486	1487	4
1487	1488	3
1488	1489	1
1489	1490	-2
1490	1491	-2
1491	1492	-9
1492	1493	2
1493	1494	6
1494	1495	20
1495	1496	29
1496	1497	23
1497	1498	10
1498	1499	4
1499	1500	0
1500	1501	-2
1501	1502	6
1502	1503	2
1503	1504	0
1504	1505	-2
1505	1506	0
1506	1507	0
1507	1508	2
1508	1509	0
1509	1510	1
1510	1511	4
1511	1512	2
1512	1513	3
1513	1514	0
1514	1515	0
1515	1516	3
1516	1517	2
1517	1518	6
1518	1519	5
1519	1520	-3
1520	1521	-1
1521	1522	2
1522	1523	1
1523	1524	3
1524	1525	4
1525	1526	-2
1526	1527	2
1527	1528	3
1528	1529	-1
1529	1530	1
1530	1531	-1
1531	1532	1
1532	1533	0
1533	1534	0
1534	1535	6
1535	1536	0
1536	1537	1
1537	1538	1
1538	1539	-3
1539	1540	-4
1540	1541	-2
1541	1542	7
1542	1543	5
1543	1544	1
1544	1545	-3
1545	1546	3
1546	1547	4
1547	1548	2
1548	1549	0
1549	1550	-3
1550	1551	2
1551	1552	2
1552	1553	-3
1553	1554	0
1554	1555	-6
1555	1556	1
1556	1557	2
1557	1558	1
1558	1559	-2
1559	1560	0
1560	1561	1
1561	1562	-2
1562	1563	0
1563	1564	5
1564	1565	0
1565	1566	1
1566	1567	-3
1567	1568	2
1568	1569	-1
1569	1570	0
1570	1571	0
1571	1572	2
1572	1573	5
1573	1574	4
1574	1575	3
1575	1576	2
1576	1577	1
1577	1578	-2
1578	1579	1
1579	1580	7
1580	1581	2
1581	1582	-3
1582	1583	2
1583	1584	-7
1584	1585	3
1585	1586	-1
1586	1587	-2
1587	1588	0
1588	1589	-2
1589	1590	4
1590	1591	4
1591	1592	1
1592	1593	-4
1593	1594	1
1594	1595	1
1595	1596	4
1596	1597	-1
1597	1598	1
1598	1599	0
1599	1600	-4
1600	1601	0
1601	1602	-2
1602	1603	-1
1603	1604	4
1604	1605	2
1605	1606	-1
1606	1607	3
1607	1608	2
1608	1609	-1
1609	1610	0
1610	1611	6
1611	1612	1
1612	1613	-6
1613	1614	-3
1614	1615	0
1615	1616	5
1616	1617	1
1617	1618	3
1618	1619	-1
1619	1620	3
1620	1621	3
1621	1622	0
1622	1623	3
1623	1624	-1
1624	1625	4
1625	1626	0
1626	1627	1
1627	1628	1
1628	1629	1
1629	1630	4
1630	1631	3
1631	1632	3
1632	1633	2
1633	1634	2
1634	1635	-3
1635	1636	-2
1636	1637	-1
1637	1638	-2
1638	1639	-1
1639	1640	1
1640	1641	-6
1641	1642	1
1642	1643	0
1643	1644	2
1644	1645	1
1645	1646	-2
1646	1647	-1
1647	1648	0
1648	1649	2
1649	1650	-3
1650	1651	-1
1651	1652	-4
1652	1653	1
1653	1654	0
1654	1655	0
1655	1656	3
1656	1657	-1
1657	1658	3
1658	1659	0
1659	1660	0
1660	1661	4
1661	1662	-2
1662	1663	-1
1663	1664	3
1664	1665	0
1665	1666	0
1666	1667	2
1667	1668	4
1668	1669	0
1669	1670	1
1670	1671	1
1671	1672	-1
1672	1673	2
1673	1674	1
1674	1675	-3
1675	1676	0
1676	1677	3
1677	1678	4
1678	1679	-8
1679	1680	-2
1680	1681	4
1681	1682	1
1682	1683	2
1683	1684	2
1684	1685	0
1685	1686	3
1686	1687	1
1687	1688	3
1688	1689	-2
1689	1690	3
1690	1691	1
1691	1692	0
1692	1693	2
1693	1694	5
1694	1695	5
1695	1696	-2
1696	1697	8
1697	1698	4
1698	1699	0
1699	1700	0
1700	1701	0
1701	1702	3
1702	1703	1
1703	1704	1
1704	1705	4
1705	1706	1
1706	1707	3
1707	1708	2
1708	1709	0
1709	1710	1
1710	1711	-1
1711	1712	0
1712	1713	2
1713	1714	-1
1714	1715	4
1715	1716	-3
1716	1717	-2
1717	1718	2
1718	1719	2
1719	1720	2
1720	1721	1
1721	1722	-1
1722	1723	1
1723	1724	4
1724	1725	-2
1725	1726	-1
1726	1727	3
1727	1728	-1
1728	1729	2
1729	1730	0
1730	1731	5
1731	1732	2
1732	1733	2
1733	1734	-1
1734	1735	-3
1735	1736	-2
1736	1737	0
1737	1738	-1
1738	1739	0
1739	1740	2
1740	1741	3
1741	1742	2
1742	1743	0
1743	1744	-2
1744	1745	1
1745	1746	-4
1746	1747	2
1747	1748	-2
1748	1749	-2
1749	1750	0
1750	1751	1
1751	1752	-3
1752	1753	0
1753	1754	0
1754	1755	0
1755	1756	2
1756	1757	1
1757	1758	1
1758	1759	3
1759	1760	2
1760	1761	2
1761	1762	-1
1762	1763	1
1763	1764	-1
1764	1765	0
1765	1766	-1
1766	1767	-1
1767	1768	-2
1768	1769	-1
1769	1770	3
1770	1771	-1
1771	1772	1
1772	1773	-2
1773	1774	-3
1774	1775	0
1775	1776	-2
1776	1777	4
1777	1778	-1
1778	1779	2
1779	1780	-3
1780	1781	-3
1781	1782	2
1782	1783	2
1783	1784	-1
1784	1785	0
1785	1786	7
1786	1787	-1
1787	1788	-1
1788	1789	1
1789	1790	0
1790	1791	0
1791	1792	1
1792	1793	1
1793	1794	-1
1794	1795	2
1795	1796	-1
1796	1797	-6
1797	1798	-4
1798	1799	2
1799	1800	3
1800	1801	5
1801	1802	1
1802	1803	1
1803	1804	1
1804	1805	-2
1805	1806	0
1806	1807	0
1807	1808	1
1808	1809	4
1809	1810	1
1810	1811	1
1811	1812	-1
1812	1813	0
1813	1814	0
1814	1815	1
1815	1816	1
1816	1817	0
1817	1818	2
1818	1819	1
1819	1820	4
1820	1821	0
1821	1822	-3
1822	1823	-1
1823	1824	0
1824	1825	0
1825	1826	1
1826	1827	-3
1827	1828	3
1828	1829	1
1829	1830	-6
1830	1831	2
1831	1832	-1
1832	1833	1
1833	1834	1
1834	1835	2
1835	1836	0
1836	1837	-1
1837	1838	3
1838	1839	0
1839	1840	2
1840	1841	0
1841	1842	2
1842	1843	2
1843	1844	5
1844	1845	2
1845	1846	-1
1846	1847	-2
1847	1848	2
1848	1849	5
1849	1850	1
1850	1851	1
1851	1852	0
1852	1853	0
1853	1854	2
1854	1855	-3
1855	1856	1
1856	1857	2
1857	1858	-2
1858	1859	2
1859	1860	4
1860	1861	3
1861	1862	2
1862	1863	3
1863	1864	2
1864	1865	2
1865	1866	1
1866	1867	4
1867	1868	1
1868	1869	0
1869	1870	-1
1870	1871	1
1871	1872	-3
1872	1873	4
1873	1874	-1
1874	1875	1
1875	1876	0
1876	1877	-2
1877	1878	0
1878	1879	2
1879	1880	0
1880	1881	-2
1881	1882	1
1882	1883	1
1883	1884	0
1884	1885	1
1885	1886	-3
1886	1887	-1
1887	1888	1
1888	1889	1
1889	1890	3
1890	1891	0
1891	1892	3
1892	1893	1
1893	1894	-1
1894	1895	0
1895	1896	7
1896	1897	2
1897	1898	1
1898	1899	2
1899	1900	4
1900	1901	0
1901	1902	2
1902	1903	5
1903	1904	2
1904	1905	-1
1905	1906	2
1906	1907	0
1907	1908	-2
1908	1909	1
1909	1910	1
1910	1911	2
1911	1912	3
1912	1913	1
1913	1914	0
1914	1915	1
1915	1916	1
1916	1917	3
1917	1918	-1
1918	1919	1
1919	1920	2
1920	1921	0
1921	1922	0
1922	1923	2
1923	1924	1
1924	1925	1
1925	1926	3
1926	1927	0
1927	1928	2
1928	1929	-4
1929	1930	1
1930	1931	3
1931	1932	0
1932	1933	0
1933	1934	0
1934	1935	-3
1935	1936	-1
1936	1937	0
1937	1938	2
1938	1939	2
1939	1940	-4
1940	1941	-3
1941	1942	-1
1942	1943	-2
1943	1944	-3
1944	1945	-1
1945	1946	3
1946	1947	6
1947	1948	2
1948	1949	1
1949	1950	-1
1950	1951	2
1951	1952	-2
1952	1953	0
1953	1954	0
1954	1955	-1
1955	1956	0
1956	1957	-1
1957	1958	5
1958	1959	-1
1959	1960	1
1960	1961	0
1961	1962	0
1962	1963	0
1963	1964	-1
1964	1965	3
1965	1966	0
1966	1967	3
1967	1968	4
1968	1969	1
1969	1970	0
1970	1971	3
1971	1972	-3
1972	1973	-1
1973	1974	-1
1974	1975	1
1975	1976	2
1976	1977	0
1977	1978	0
1978	1979	5
1979	1980	0
1980	1981	-2
1981	1982	-2
1982	1983	-1
1983	1984	0
1984	1985	-3
1985	1986	-1
1986	1987	-2
1987	1988	0
1988	1989	4
1989	1990	0
1990	1991	1
1991	1992	0
1992	1993	-2
1993	1994	5
1994	1995	-2
1995	1996	3
1996	1997	-1
1997	1998	0
1998	1999	-1
1999	2000	-3

==> Supplemental_Material/fig1a_labr3.txt <==
# Fig. 1a (LaBr3)
# 2 keV-binned background-subtracted beta-delayed gamma ray spectrum correlated to 54Ca
# E_low (keV) | E_high (keV) | Counts
0	2	0
2	4	0
4	6	0
6	8	0
8	10	0
10	12	0
12	14	0
14	16	0
16	18	0
18	20	0
20	22	1
22	24	1
24	26	-1
26	28	5
28	30	2
30	32	-1
32	34	-2
34	36	0
36	38	-1
38	40	1
40	42	0
42	44	-1
44	46	3
46	48	0
48	50	6
50	52	2
52	54	3
54	56	4
56	58	-1
58	60	5
60	62	2
62	64	0
64	66	4
66	68	-3
68	70	1
70	72	7
72	74	-1
74	76	9
76	78	5
78	80	-3
80	82	5
82	84	-2
84	86	2
86	88	8
88	90	-2
90	92	1
92	94	8
94	96	7
96	98	7
98	100	-4
100	102	4
102	104	4
104	106	15
106	108	5
108	110	0
110	112	14
112	114	12
114	116	1
116	118	10
118	120	5
120	122	11
122	124	5
124	126	-2
126	128	8
128	130	8
130	132	15
132	134	9
134	136	8
136	138	7
138	140	6
140	142	10
142	144	1
144	146	1
146	148	6
148	150	9
150	152	9
152	154	4
154	156	7
156	158	-1
158	160	4
160	162	12
162	164	5
164	166	11
166	168	1
168	170	0
170	172	6
172	174	8
174	176	4
176	178	-3
178	180	7
180	182	2
182	184	6
184	186	7
186	188	4
188	190	8
190	192	1
192	194	1
194	196	7
196	198	0
198	200	6
200	202	4
202	204	0
204	206	2
206	208	3
208	210	5
210	212	-1
212	214	6
214	216	9
216	218	2
218	220	4
220	222	7
222	224	5
224	226	14
226	228	5
228	230	5
230	232	3
232	234	-4
234	236	0
236	238	4
238	240	15
240	242	12
242	244	23
244	246	29
246	248	45
248	250	48
250	252	41
252	254	39
254	256	44
256	258	20
258	260	19
260	262	12
262	264	8
264	266	2
266	268	6
268	270	2
270	272	-2
272	274	-5
274	276	1
276	278	-2
278	280	1
280	282	-2
282	284	4
284	286	0
286	288	4
288	290	-1
290	292	-3
292	294	2
294	296	1
296	298	2
298	300	0
300	302	1
302	304	-1
304	306	0
306	308	1
308	310	-1
310	312	-1
312	314	1
314	316	-1
316	318	1
318	320	-2
320	322	1
322	324	0
324	326	2
326	328	-2
328	330	-2
330	332	1
332	334	3
334	336	1
336	338	-1
338	340	-2
340	342	2
342	344	4
344	346	0
346	348	2
348	350	2
350	352	1
352	354	2
354	356	-1
356	358	1
358	360	2
360	362	0
362	364	2
364	366	4
366	368	3
368	370	1
370	372	1
372	374	-1
374	376	2
376	378	1
378	380	0
380	382	-1
382	384	0
384	386	-3
386	388	1
388	390	0
390	392	-1
392	394	-1
394	396	0
396	398	-4
398	400	0
400	402	2
402	404	0
404	406	3
406	408	0
408	410	-1
410	412	-2
412	414	1
414	416	0
416	418	1
418	420	1
420	422	4
422	424	2
424	426	1
426	428	0
428	430	0
430	432	2
432	434	0
434	436	-2
436	438	1
438	440	0
440	442	1
442	444	1
444	446	1
446	448	0
448	450	3
450	452	0
452	454	0
454	456	0
456	458	-1
458	460	1
460	462	1
462	464	1
464	466	1
466	468	1
468	470	-1
470	472	-1
472	474	-1
474	476	1
476	478	-1
478	480	-2
480	482	-1
482	484	1
484	486	0
486	488	0
488	490	0
490	492	1
492	494	4
494	496	0
496	498	1
498	500	-3
500	502	1
502	504	-1
504	506	1
506	508	0
508	510	2
510	512	-1
512	514	0
514	516	1
516	518	-1
518	520	0
520	522	1
522	524	1
524	526	0
526	528	-1
528	530	-1
530	532	-1
532	534	0
534	536	0
536	538	0
538	540	0
540	542	1
542	544	-1
544	546	1
546	548	3
548	550	0
550	552	0
552	554	1
554	556	-2
556	558	0
558	560	1
560	562	-1
562	564	0
564	566	1
566	568	1
568	570	2
570	572	0
572	574	1
574	576	0
576	578	-1
578	580	0
580	582	1
582	584	-1
584	586	0
586	588	1
588	590	-2
590	592	-1
592	594	-2
594	596	2
596	598	1
598	600	1
600	602	-2
602	604	-1
604	606	1
606	608	0
608	610	0
610	612	-1
612	614	0
614	616	1
616	618	0
618	620	0
620	622	-2
622	624	0
624	626	0
626	628	0
628	630	0
630	632	-1
632	634	2
634	636	0
636	638	-1
638	640	1
640	642	1
642	644	1
644	646	-1
646	648	0
648	650	0
650	652	-2
652	654	0
654	656	0
656	658	-1
658	660	0
660	662	2
662	664	0
664	666	0
666	668	-1
668	670	-1
670	672	0
672	674	0
674	676	-1
676	678	-2
678	680	0
680	682	1
682	684	-2
684	686	-3
686	688	0
688	690	1
690	692	-1
692	694	1
694	696	-1
696	698	0
698	700	1
700	702	1
702	704	0
704	706	0
706	708	0
708	710	0
710	712	1
712	714	0
714	716	0
716	718	-2
718	720	1
720	722	1
722	724	-1
724	726	-1
726	728	1
728	730	-1
730	732	0
732	734	-1
734	736	0
736	738	1
738	740	0
740	742	0
742	744	-2
744	746	1
746	748	0
748	750	1
750	752	-1
752	754	1
754	756	1
756	758	1
758	760	-1
760	762	0
762	764	0
764	766	0
766	768	0
768	770	0
770	772	0
772	774	1
774	776	0
776	778	1
778	780	1
780	782	-1
782	784	1
784	786	0
786	788	-2
788	790	-1
790	792	0
792	794	2
794	796	0
796	798	1
798	800	-1
800	802	0
802	804	0
804	806	2
806	808	-1
808	810	0
810	812	2
812	814	1
814	816	1
816	818	0
818	820	0
820	822	0
822	824	0
824	826	1
826	828	-1
828	830	0
830	832	0
832	834	-1
834	836	-1
836	838	1
838	840	0
840	842	-1
842	844	1
844	846	0
846	848	0
848	850	1
850	852	-2
852	854	0
854	856	1
856	858	0
858	860	1
860	862	2
862	864	0
864	866	1
866	868	0
868	870	-1
870	872	1
872	874	-1
874	876	0
876	878	0
878	880	1
880	882	-1
882	884	0
884	886	0
886	888	-1
888	890	0
890	892	0
892	894	1
894	896	0
896	898	-1
898	900	0
900	902	0
902	904	1
904	906	1
906	908	1
908	910	0
910	912	-1
912	914	0
914	916	-1
916	918	0
918	920	0
920	922	0
922	924	-2
924	926	-1
926	928	2
928	930	0
930	932	1
932	934	-2
934	936	2
936	938	0
938	940	2
940	942	-1
942	944	0
944	946	-1
946	948	1
948	950	1
950	952	2
952	954	-2
954	956	0
956	958	0
958	960	0
960	962	0
962	964	-1
964	966	2
966	968	0
968	970	0
970	972	-1
972	974	1
974	976	0
976	978	0
978	980	0
980	982	1
982	984	1
984	986	0
986	988	-1
988	990	-1
990	992	0
992	994	0
994	996	1
996	998	0
998	1000	0
1000	1002	-2
1002	1004	0
1004	1006	0
1006	1008	0
1008	1010	0
1010	1012	0
1012	1014	0
1014	1016	0
1016	1018	0
1018	1020	0
1020	1022	0
1022	1024	1
1024	1026	0
1026	1028	1
1028	1030	0
1030	1032	-1
1032	1034	0
1034	1036	1
1036	1038	0
1038	1040	0
1040	1042	-2
1042	1044	2
1044	1046	1
1046	1048	-1
1048	1050	1
1050	1052	0
1052	1054	-1
1054	1056	0
1056	1058	1
1058	1060	0
1060	1062	-1
1062	1064	0
1064	1066	0
1066	1068	0
1068	1070	0
1070	1072	0
1072	1074	-2
1074	1076	-2
1076	1078	-1
1078	1080	0
1080	1082	1
1082	1084	2
1084	1086	1
1086	1088	0
1088	1090	0
1090	1092	0
1092	1094	0
1094	1096	-1
1096	1098	0
1098	1100	1
1100	1102	-1
1102	1104	0
1104	1106	0
1106	1108	0
1108	1110	-1
1110	1112	-3
1112	1114	0
1114	1116	0
1116	1118	1
1118	1120	0
1120	1122	0
1122	1124	0
1124	1126	-1
1126	1128	0
1128	1130	0
1130	1132	0
1132	1134	0
1134	1136	-1
1136	1138	0
1138	1140	0
1140	1142	0
1142	1144	0
1144	1146	-1
1146	1148	0
1148	1150	1
1150	1152	0
1152	1154	1
1154	1156	-1
1156	1158	0
1158	1160	0
1160	1162	0
1162	1164	-1
1164	1166	2
1166	1168	0
1168	1170	0
1170	1172	0
1172	1174	0
1174	1176	-1
1176	1178	0
1178	1180	0
1180	1182	0
1182	1184	0
1184	1186	-1
1186	1188	-1
1188	1190	0
1190	1192	0
1192	1194	2
1194	1196	1
1196	1198	-1
1198	1200	0
1200	1202	0
1202	1204	-1
1204	1206	1
1206	1208	0
1208	1210	-1
1210	1212	0
1212	1214	1
1214	1216	0
1216	1218	0
1218	1220	0
1220	1222	0
1222	1224	0
1224	1226	-1
1226	1228	0
1228	1230	0
1230	1232	0
1232	1234	-1
1234	1236	-1
1236	1238	0
1238	1240	-2
1240	1242	1
1242	1244	0
1244	1246	1
1246	1248	2
1248	1250	0
1250	1252	0
1252	1254	0
1254	1256	0
1256	1258	0
1258	1260	0
1260	1262	2
1262	1264	0
1264	1266	0
1266	1268	0
1268	1270	0
1270	1272	0
1272	1274	0
1274	1276	0
1276	1278	0
1278	1280	0
1280	1282	0
1282	1284	0
1284	1286	0
1286	1288	0
1288	1290	0
1290	1292	0
1292	1294	0
1294	1296	0
1296	1298	0
1298	1300	-1
1300	1302	1
1302	1304	0
1304	1306	0
1306	1308	0
1308	1310	-1
1310	1312	1
1312	1314	0
1314	1316	0
1316	1318	0
1318	1320	-1
1320	1322	0
1322	1324	-1
1324	1326	0
1326	1328	0
1328	1330	0
1330	1332	0
1332	1334	0
1334	1336	-1
1336	1338	0
1338	1340	0
1340	1342	0
1342	1344	0
1344	1346	0
1346	1348	0
1348	1350	0
1350	1352	0
1352	1354	0
1354	1356	0
1356	1358	0
1358	1360	0
1360	1362	0
1362	1364	-2
1364	1366	0
1366	1368	1
1368	1370	1
1370	1372	0
1372	1374	0
1374	1376	1
1376	1378	0
1378	1380	0
1380	1382	2
1382	1384	0
1384	1386	0
1386	1388	0
1388	1390	0
1390	1392	0
1392	1394	0
1394	1396	0
1396	1398	0
1398	1400	1
1400	1402	2
1402	1404	-1
1404	1406	0
1406	1408	-1
1408	1410	0
1410	1412	1
1412	1414	0
1414	1416	0
1416	1418	1
1418	1420	-1
1420	1422	0
1422	1424	0
1424	1426	1
1426	1428	0
1428	1430	0
1430	1432	0
1432	1434	0
1434	1436	-1
1436	1438	-1
1438	1440	0
1440	1442	-1
1442	1444	0
1444	1446	0
1446	1448	0
1448	1450	-1
1450	1452	0
1452	1454	0
1454	1456	0
1456	1458	0
1458	1460	-1
1460	1462	1
1462	1464	0
1464	1466	0
1466	1468	0
1468	1470	0
1470	1472	1
1472	1474	0
1474	1476	0
1476	1478	-1
1478	1480	0
1480	1482	0
1482	1484	1
1484	1486	1
1486	1488	0
1488	1490	1
1490	1492	0
1492	1494	0
1494	1496	0
1496	1498	0
1498	1500	0
1500	1502	0
1502	1504	0
1504	1506	0
1506	1508	0
1508	1510	0
1510	1512	0
1512	1514	0
1514	1516	0
1516	1518	0
1518	1520	1
1520	1522	0
1522	1524	0
1524	1526	0
1526	1528	0
1528	1530	0
1530	1532	0
1532	1534	0
1534	1536	0
1536	1538	0
1538	1540	0
1540	1542	0
1542	1544	0
1544	1546	0
1546	1548	-1
1548	1550	0
1550	1552	0
1552	1554	0
1554	1556	0
1556	1558	0
1558	1560	0
1560	1562	0
1562	1564	0
1564	1566	0
1566	1568	0
1568	1570	0
1570	1572	0
1572	1574	0
1574	1576	0
1576	1578	0
1578	1580	0
1580	1582	1
1582	1584	0
1584	1586	0
1586	1588	1
1588	1590	0
1590	1592	0
1592	1594	0
1594	1596	0
1596	1598	0
1598	1600	0
1600	1602	0
1602	1604	0
1604	1606	0
1606	1608	1
1608	1610	0
1610	1612	0
1612	1614	0
1614	1616	0
1616	1618	0
1618	1620	0
1620	1622	0
1622	1624	0
1624	1626	0
1626	1628	0
1628	1630	0
1630	1632	0
1632	1634	-1
1634	1636	0
1636	1638	-1
1638	1640	0
1640	1642	0
1642	1644	1
1644	1646	0
1646	1648	-1
1648	1650	0
1650	1652	0
1652	1654	0
1654	1656	-1
1656	1658	0
1658	1660	0
1660	1662	0
1662	1664	0
1664	1666	-1
1666	1668	0
1668	1670	0
1670	1672	-1
1672	1674	0
1674	1676	0
1676	1678	0
1678	1680	0
1680	1682	0
1682	1684	0
1684	1686	0
1686	1688	-1
1688	1690	0
1690	1692	0
1692	1694	0
1694	1696	0
1696	1698	1
1698	1700	0
1700	1702	1
1702	1704	0
1704	1706	0
1706	1708	0
1708	1710	0
1710	1712	0
1712	1714	0
1714	1716	0
1716	1718	1
1718	1720	0
1720	1722	0
1722	1724	1
1724	1726	0
1726	1728	0
1728	1730	-1
1730	1732	0
1732	1734	-1
1734	1736	0
1736	1738	0
1738	1740	0
1740	1742	0
1742	1744	0
1744	1746	0
1746	1748	-1
1748	1750	1
1750	1752	0
1752	1754	-1
1754	1756	0
1756	1758	0
1758	1760	0
1760	1762	0
1762	1764	0
1764	1766	0
1766	1768	0
1768	1770	1
1770	1772	0
1772	1774	0
1774	1776	0
1776	1778	0
1778	1780	0
1780	1782	0
1782	1784	0
1784	1786	-1
1786	1788	0
1788	1790	0
1790	1792	0
1792	1794	0
1794	1796	0
1796	1798	0
1798	1800	0
1800	1802	0
1802	1804	0
1804	1806	0
1806	1808	0
1808	1810	0
1810	1812	-1
1812	1814	0
1814	1816	0
1816	1818	0
1818	1820	1
1820	1822	0
1822	1824	0
1824	1826	0
1826	1828	-1
1828	1830	-1
1830	1832	-1
1832	1834	1
1834	1836	-1
1836	1838	0
1838	1840	0
1840	1842	0
1842	1844	-1
1844	1846	0
1846	1848	1
1848	1850	1
1850	1852	0
1852	1854	0
1854	1856	0
1856	1858	0
1858	1860	0
1860	1862	0
1862	1864	-1
1864	1866	0
1866	1868	0
1868	1870	0
1870	1872	0
1872	1874	0
1874	1876	0
1876	1878	0
1878	1880	0
1880	1882	0
1882	1884	0
1884	1886	0
1886	1888	0
1888	1890	0
1890	1892	0
1892	1894	0
1894	1896	0
1896	1898	0
1898	1900	0
1900	1902	0
1902	1904	0
1904	1906	0
1906	1908	1
1908	1910	0
1910	1912	0
1912	1914	0
1914	1916	0
1916	1918	0
1918	1920	0
1920	1922	0
1922	1924	0
1924	1926	-1
1926	1928	-1
1928	1930	0
1930	1932	0
1932	1934	0
1934	1936	0
1936	1938	0
1938	1940	1
1940	1942	0
1942	1944	0
1944	1946	0
1946	1948	0
1948	1950	0
1950	1952	-1
1952	1954	0
1954	1956	0
1956	1958	0
1958	1960	1
1960	1962	0
1962	1964	0
1964	1966	0
1966	1968	0
1968	1970	0
1970	1972	0
1972	1974	0
1974	1976	-1
1976	1978	-1
1978	1980	0
1980	1982	0
1982	1984	0
1984	1986	0
1986	1988	0
1988	1990	0
1990	1992	-1
1992	1994	0
1994	1996	0
1996	1998	-1
1998	2000	0

==> Supplemental_Material/fig1a_mtas.txt <==
# Fig. 1a (MTAS)
# 5 keV-binned background-subtracted beta-delayed gamma ray spectrum correlated to 54Ca
# E_low (keV) | E_high (keV) | Counts
0	5	0
5	10	0
10	15	101
15	20	227
20	25	218
25	30	210
30	35	188
35	40	237
40	45	166
45	50	295
50	55	274
55	60	123
60	65	297
65	70	300
70	75	353
75	80	220
80	85	217
85	90	321
90	95	228
95	100	434
100	105	354
105	110	396
110	115	384
115	120	489
120	125	456
125	130	476
130	135	382
135	140	552
140	145	492
145	150	540
150	155	486
155	160	617
160	165	494
165	170	352
170	175	444
175	180	550
180	185	405
185	190	451
190	195	475
195	200	450
200	205	510
205	210	629
210	215	621
215	220	673
220	225	890
225	230	1031
230	235	1483
235	240	1792
240	245	2076
245	250	2132
250	255	1968
255	260	1620
260	265	1204
265	270	740
270	275	531
275	280	297
280	285	280
285	290	221
290	295	264
295	300	224
300	305	177
305	310	102
310	315	178
315	320	263
320	325	184
325	330	145
330	335	201
335	340	246
340	345	156
345	350	192
350	355	127
355	360	220
360	365	182
365	370	193
370	375	177
375	380	184
380	385	191
385	390	252
390	395	126
395	400	217
400	405	106
405	410	208
410	415	190
415	420	206
420	425	175
425	430	124
430	435	80
435	440	177
440	445	85
445	450	155
450	455	220
455	460	162
460	465	217
465	470	122
470	475	151
475	480	85
480	485	145
485	490	163
490	495	170
495	500	130
500	505	116
505	510	154
510	515	137
515	520	122
520	525	139
525	530	97
530	535	60
535	540	26
540	545	159
545	550	117
550	555	125
555	560	86
560	565	27
565	570	54
570	575	72
575	580	128
580	585	96
585	590	93
590	595	110
595	600	129
600	605	156
605	610	97
610	615	93
615	620	141
620	625	150
625	630	108
630	635	124
635	640	58
640	645	115
645	650	60
650	655	80
655	660	52
660	665	32
665	670	132
670	675	84
675	680	21
680	685	149
685	690	75
690	695	89
695	700	82
700	705	77
705	710	48
710	715	46
715	720	50
720	725	21
725	730	78
730	735	32
735	740	69
740	745	52
745	750	88
750	755	97
755	760	83
760	765	45
765	770	39
770	775	70
775	780	80
780	785	71
785	790	69
790	795	88
795	800	102
800	805	80
805	810	63
810	815	79
815	820	26
820	825	29
825	830	42
830	835	1
835	840	72
840	845	116
845	850	114
850	855	66
855	860	27
860	865	2
865	870	100
870	875	43
875	880	19
880	885	19
885	890	12
890	895	44
895	900	30
900	905	40
905	910	65
910	915	57
915	920	12
920	925	66
925	930	55
930	935	48
935	940	99
940	945	18
945	950	39
950	955	47
955	960	36
960	965	43
965	970	51
970	975	69
975	980	108
980	985	104
985	990	97
990	995	48
995	1000	67
1000	1005	87
1005	1010	92
1010	1015	138
1015	1020	84
1020	1025	121
1025	1030	46
1030	1035	101
1035	1040	49
1040	1045	28
1045	1050	82
1050	1055	103
1055	1060	45
1060	1065	51
1065	1070	21
1070	1075	47
1075	1080	40
1080	1085	53
1085	1090	99
1090	1095	81
1095	1100	66
1100	1105	76
1105	1110	85
1110	1115	52
1115	1120	48
1120	1125	37
1125	1130	16
1130	1135	21
1135	1140	47
1140	1145	26
1145	1150	14
1150	1155	38
1155	1160	72
1160	1165	48
1165	1170	24
1170	1175	64
1175	1180	9
1180	1185	-17
1185	1190	60
1190	1195	61
1195	1200	20
1200	1205	93
1205	1210	61
1210	1215	9
1215	1220	32
1220	1225	70
1225	1230	90
1230	1235	29
1235	1240	35
1240	1245	56
1245	1250	60
1250	1255	57
1255	1260	70
1260	1265	45
1265	1270	49
1270	1275	73
1275	1280	76
1280	1285	54
1285	1290	12
1290	1295	61
1295	1300	34
1300	1305	42
1305	1310	46
1310	1315	19
1315	1320	-1
1320	1325	9
1325	1330	53
1330	1335	34
1335	1340	24
1340	1345	69
1345	1350	51
1350	1355	28
1355	1360	37
1360	1365	38
1365	1370	31
1370	1375	29
1375	1380	62
1380	1385	14
1385	1390	16
1390	1395	31
1395	1400	17
1400	1405	66
1405	1410	42
1410	1415	71
1415	1420	48
1420	1425	11
1425	1430	32
1430	1435	44
1435	1440	36
1440	1445	96
1445	1450	22
1450	1455	38
1455	1460	27
1460	1465	39
1465	1470	41
1470	1475	41
1475	1480	38
1480	1485	69
1485	1490	118
1490	1495	52
1495	1500	98
1500	1505	79
1505	1510	38
1510	1515	39
1515	1520	86
1520	1525	43
1525	1530	79
1530	1535	67
1535	1540	104
1540	1545	61
1545	1550	109
1550	1555	92
1555	1560	49
1560	1565	48
1565	1570	48
1570	1575	22
1575	1580	59
1580	1585	90
1585	1590	27
1590	1595	35
1595	1600	53
1600	1605	30
1605	1610	18
1610	1615	65
1615	1620	15
1620	1625	42
1625	1630	28
1630	1635	25
1635	1640	39
1640	1645	33
1645	1650	44
1650	1655	22
1655	1660	46
1660	1665	34
1665	1670	27
1670	1675	18
1675	1680	23
1680	1685	21
1685	1690	20
1690	1695	26
1695	1700	58
1700	1705	45
1705	1710	20
1710	1715	39
1715	1720	20
1720	1725	6
1725	1730	-4
1730	1735	28
1735	1740	59
1740	1745	28
1745	1750	44
1750	1755	21
1755	1760	47
1760	1765	53
1765	1770	19
1770	1775	16
1775	1780	39
1780	1785	25
1785	1790	28
1790	1795	15
1795	1800	11
1800	1805	30
1805	1810	34
1810	1815	42
1815	1820	58
1820	1825	-5
1825	1830	43
1830	1835	14
1835	1840	41
1840	1845	33
1845	1850	27
1850	1855	14
1855	1860	12
1860	1865	35
1865	1870	9
1870	1875	17
1875	1880	28
1880	1885	46
1885	1890	41
1890	1895	-3
1895	1900	29
1900	1905	5
1905	1910	41
1910	1915	7
1915	1920	7
1920	1925	29
1925	1930	30
1930	1935	36
1935	1940	39
1940	1945	18
1945	1950	52
1950	1955	10
1955	1960	42
1960	1965	65
1965	1970	65
1970	1975	48
1975	1980	18
1980	1985	33
1985	1990	35
1990	1995	29
1995	2000	-1

==> Supplemental_Material/fig1b_hpge.txt <==
# Fig. 1b (HPGe)
# 1 keV-binned background-subtracted 54Sc implant-gamma ray spectrum
# E_low (keV) | E_high (keV) | Counts
24	25	0
25	26	4
26	27	1
27	28	7
28	29	4
29	30	11
30	31	7
31	32	1
32	33	5
33	34	6
34	35	2
35	36	8
36	37	6
37	38	3
38	39	1
39	40	0
40	41	1
41	42	5
42	43	3
43	44	6
44	45	7
45	46	-2
46	47	-2
47	48	4
48	49	12
49	50	2
50	51	6
51	52	10
52	53	8
53	54	21
54	55	16
55	56	11
56	57	19
57	58	11
58	59	12
59	60	11
60	61	7
61	62	14
62	63	10
63	64	29
64	65	30
65	66	27
66	67	27
67	68	34
68	69	31
69	70	43
70	71	42
71	72	39
72	73	29
73	74	25
74	75	37
75	76	50
76	77	52
77	78	83
78	79	65
79	80	68
80	81	81
81	82	88
82	83	103
83	84	98
84	85	74
85	86	103
86	87	87
87	88	64
88	89	59
89	90	92
90	91	86
91	92	84
92	93	75
93	94	81
94	95	88
95	96	77
96	97	106
97	98	83
98	99	92
99	100	85
100	101	113
101	102	103
102	103	129
103	104	110
104	105	118
105	106	147
106	107	237
107	108	239
108	109	517
109	110	1859
110	111	2198
111	112	563
112	113	87
113	114	1
114	115	0
115	116	16
116	117	20
117	118	8
118	119	21
119	120	18
120	121	30
121	122	8
122	123	-5
123	124	15
124	125	5
125	126	5
126	127	-8
127	128	24
128	129	2
129	130	15
130	131	13
131	132	9
132	133	10
133	134	-6
134	135	2
135	136	8
136	137	0
137	138	9
138	139	21
139	140	3
140	141	18
141	142	-8
142	143	16
143	144	10
144	145	2
145	146	1
146	147	6
147	148	7
148	149	9
149	150	7
150	151	13
151	152	18
152	153	4
153	154	23
154	155	0
155	156	-2
156	157	10
157	158	4
158	159	19
159	160	19
160	161	9
161	162	2
162	163	28
163	164	-8
164	165	13
165	166	15
166	167	2
167	168	0
168	169	9
169	170	10
170	171	19
171	172	6
172	173	16
173	174	2
174	175	9
175	176	17
176	177	10
177	178	-9
178	179	13
179	180	2
180	181	9
181	182	12
182	183	5
183	184	11
184	185	2
185	186	9
186	187	-1
187	188	7
188	189	4
189	190	3
190	191	-6
191	192	9
192	193	-2
193	194	13
194	195	6
195	196	0
196	197	11
197	198	1
198	199	6
199	200	9
200	201	-9
201	202	7
202	203	10
203	204	9
204	205	11
205	206	4
206	207	-1
207	208	6
208	209	2
209	210	2
210	211	13
211	212	5
212	213	8
213	214	8
214	215	15
215	216	0
216	217	5
217	218	-1
218	219	12
219	220	1
220	221	6
221	222	13
222	223	4
223	224	12
224	225	22
225	226	4
226	227	6
227	228	4
228	229	-1
229	230	9
230	231	9
231	232	10
232	233	6
233	234	13
234	235	11
235	236	4
236	237	16
237	238	13
238	239	15
239	240	6
240	241	6
241	242	3
242	243	-1
243	244	-2
244	245	6
245	246	8
246	247	-2
247	248	5
248	249	2
249	250	5
250	251	2
251	252	4
252	253	4
253	254	5
254	255	3
255	256	1
256	257	4
257	258	-10
258	259	3
259	260	7
260	261	0
261	262	8
262	263	1
263	264	7
264	265	6
265	266	5
266	267	2
267	268	10
268	269	-6
269	270	12
270	271	2
271	272	12
272	273	8
273	274	4
274	275	2
275	276	2
276	277	6
277	278	6
278	279	11
279	280	0
280	281	2
281	282	4
282	283	8
283	284	0
284	285	7
285	286	2
286	287	1
287	288	2
288	289	-2
289	290	5
290	291	6
291	292	4
292	293	4
293	294	11
294	295	-4
295	296	12
296	297	11
297	298	11
298	299	0
299	300	1
300	301	3
301	302	10
302	303	4
303	304	2
304	305	-5
305	306	3
306	307	0
307	308	2
308	309	5
309	310	-3
310	311	6
311	312	3
312	313	0
313	314	3
314	315	0
315	316	0
316	317	2
317	318	-2
318	319	6
319	320	5
320	321	3
321	322	6
322	323	6
323	324	-1
324	325	6
325	326	1
326	327	-1
327	328	5
328	329	8
329	330	5
330	331	-1
331	332	5
332	333	4
333	334	6
334	335	0
335	336	10
336	337	-2
337	338	3
338	339	6
339	340	-1
340	341	5
341	342	0
342	343	9
343	344	2
344	345	2
345	346	-1
346	347	3
347	348	1
348	349	3
349	350	7
350	351	0
351	352	8
352	353	7
353	354	-3
354	355	1
355	356	6
356	357	8
357	358	5
358	359	-9
359	360	1
360	361	1
361	362	4
362	363	2
363	364	3
364	365	6
365	366	5
366	367	1
367	368	-1
368	369	-5
369	370	4
370	371	-4
371	372	2
372	373	7
373	374	6
374	375	1
375	376	4
376	377	-4
377	378	2
378	379	7
379	380	3
380	381	2
381	382	-1
382	383	4
383	384	4
384	385	-1
385	386	1
386	387	4
387	388	3
388	389	1
389	390	0
390	391	-8
391	392	4
392	393	0
393	394	-1
394	395	2
395	396	3
396	397	9
397	398	4
398	399	5
399	400	4
400	401	4
401	402	7
402	403	-3
403	404	3
404	405	1
405	406	-1
406	407	2
407	408	3
408	409	-3
409	410	-3
410	411	-4
411	412	1
412	413	-2
413	414	-2
414	415	3
415	416	-6
416	417	0
417	418	0
418	419	2
419	420	0
420	421	4
421	422	-1
422	423	7
423	424	-3
424	425	-3
425	426	-2
426	427	1
427	428	5
428	429	2
429	430	7
430	431	-2
431	432	6
432	433	-3
433	434	-1
434	435	-1
435	436	-2
436	437	-4
437	438	1
438	439	2
439	440	-1
440	441	-2
441	442	2
442	443	2
443	444	-2
444	445	-2
445	446	-1
446	447	0
447	448	5
448	449	6
449	450	2
450	451	2
451	452	2
452	453	3
453	454	2
454	455	2
455	456	5
456	457	-3
457	458	0
458	459	-1
459	460	5
460	461	4
461	462	-4
462	463	-6
463	464	2
464	465	2
465	466	4
466	467	0
467	468	1
468	469	-3
469	470	-1
470	471	1
471	472	-3
472	473	-3
473	474	4
474	475	3
475	476	3
476	477	2
477	478	-2
478	479	-2
479	480	-1
480	481	-2
481	482	-1
482	483	3
483	484	3
484	485	-1
485	486	1
486	487	2
487	488	0
488	489	-4
489	490	5
490	491	2
491	492	-1
492	493	2
493	494	5
494	495	-1
495	496	1
496	497	2
497	498	-1
498	499	4
499	500	4
500	501	2
501	502	-2
502	503	0
503	504	2
504	505	-1
505	506	3
506	507	5
507	508	-2
508	509	5
509	510	-1
510	511	0
511	512	3
512	513	6
513	514	2
514	515	2
515	516	3
516	517	-3
517	518	1
518	519	2
519	520	3
520	521	5
521	522	1
522	523	-1
523	524	3
524	525	4
525	526	3
526	527	-4
527	528	0
528	529	-1
529	530	2
530	531	4
531	532	2
532	533	-2
533	534	3
534	535	4
535	536	2
536	537	1
537	538	2
538	539	6
539	540	3
540	541	-7
541	542	-2
542	543	-2
543	544	6
544	545	-1
545	546	3
546	547	3
547	548	5
548	549	-2
549	550	-1
550	551	1
551	552	-4
552	553	5
553	554	0
554	555	-4
555	556	0
556	557	1
557	558	4
558	559	2
559	560	1
560	561	-1
561	562	0
562	563	5
563	564	4
564	565	1
565	566	4
566	567	-6
567	568	2
568	569	0
569	570	1
570	571	2
571	572	-2
572	573	3
573	574	1
574	575	4
575	576	-1
576	577	-1
577	578	3
578	579	-2
579	580	-1
580	581	0
581	582	-1
582	583	0
583	584	4
584	585	-1
585	586	-1
586	587	3
587	588	1
588	589	1
589	590	1
590	591	2
591	592	1
592	593	0
593	594	2
594	595	3
595	596	0
596	597	0
597	598	2
598	599	1
599	600	1
600	601	4
601	602	-1
602	603	0
603	604	0
604	605	-3
605	606	0
606	607	2
607	608	1
608	609	5
609	610	4
610	611	-1
611	612	0
612	613	-1
613	614	2
614	615	-1
615	616	2
616	617	2
617	618	1
618	619	-1
619	620	1
620	621	2
621	622	-3
622	623	0
623	624	-1
624	625	0
625	626	3
626	627	3
627	628	1
628	629	1
629	630	-2
630	631	0
631	632	0
632	633	3
633	634	0
634	635	1
635	636	3
636	637	1
637	638	-4
638	639	1
639	640	2
640	641	4
641	642	6
642	643	2
643	644	1
644	645	-1
645	646	1
646	647	2
647	648	4
648	649	-2
649	650	-1
650	651	1
651	652	3
652	653	2
653	654	0
654	655	2
655	656	3
656	657	1
657	658	7
658	659	-1
659	660	1
660	661	1
661	662	6
662	663	1
663	664	4
664	665	1
665	666	1
666	667	2
667	668	1
668	669	2
669	670	0
670	671	1
671	672	-3
672	673	2
673	674	0
674	675	0
675	676	3
676	677	0
677	678	2
678	679	3
679	680	1
680	681	3
681	682	-2
682	683	1
683	684	0
684	685	0
685	686	-3
686	687	-2
687	688	1
688	689	4
689	690	1
690	691	3
691	692	3
692	693	4
693	694	9
694	695	1
695	696	3
696	697	4
697	698	4
698	699	1
699	700	-2
700	701	2
701	702	3
702	703	2
703	704	0
704	705	3
705	706	5
706	707	-1
707	708	3
708	709	-2
709	710	-3
710	711	-2
711	712	2
712	713	2
713	714	4
714	715	1
715	716	0
716	717	-4
717	718	2
718	719	0
719	720	3
720	721	1
721	722	4
722	723	0
723	724	4
724	725	-1
725	726	4
726	727	3
727	728	2
728	729	1
729	730	1
730	731	2
731	732	-1
732	733	-1
733	734	2
734	735	0
735	736	1
736	737	-1
737	738	-1
738	739	-1
739	740	3
740	741	1
741	742	1
742	743	0
743	744	1
744	745	1
745	746	1
746	747	0
747	748	2
748	749	0
749	750	0
750	751	0
751	752	-1
752	753	1
753	754	1
754	755	2
755	756	-1
756	757	-2
757	758	0
758	759	-2
759	760	-1
760	761	-1
761	762	1
762	763	-1
763	764	1
764	765	-2
765	766	2
766	767	1
767	768	3
768	769	0
769	770	2
770	771	-1
771	772	3
772	773	0
773	774	-1
774	775	1
775	776	2
776	777	-1
777	778	0
778	779	1
779	780	5
780	781	0
781	782	2
782	783	1
783	784	1
784	785	6
785	786	3
786	787	-2
787	788	-2
788	789	0
789	790	-1
790	791	2
791	792	1
792	793	2
793	794	-1
794	795	0
795	796	4
796	797	-1
797	798	0
798	799	1
799	800	-1
800	801	1
801	802	0
802	803	1
803	804	-1
804	805	0
805	806	4
806	807	-1
807	808	1
808	809	2
809	810	1
810	811	0
811	812	0
812	813	-2
813	814	0
814	815	2
815	816	1
816	817	0
817	818	3
818	819	2
819	820	2
820	821	1
821	822	1
822	823	-1
823	824	1
824	825	-3
825	826	0
826	827	-3
827	828	0
828	829	2
829	830	1
830	831	0
831	832	-1
832	833	0
833	834	0
834	835	0
835	836	5
836	837	1
837	838	1
838	839	0
839	840	2
840	841	-1
841	842	3
842	843	1
843	844	0
844	845	0
845	846	2
846	847	1
847	848	-1
848	849	0
849	850	3
850	851	0
851	852	1
852	853	1
853	854	-1
854	855	-1
855	856	1
856	857	0
857	858	1
858	859	1
859	860	0
860	861	-1
861	862	-2
862	863	0
863	864	3
864	865	0
865	866	1
866	867	1
867	868	1
868	869	3
869	870	2
870	871	0
871	872	1
872	873	1
873	874	0
874	875	-2
875	876	1
876	877	1
877	878	1
878	879	1
879	880	2
880	881	-2
881	882	2
882	883	0
883	884	2
884	885	2
885	886	-2
886	887	2
887	888	-1
888	889	0
889	890	3
890	891	1
891	892	1
892	893	0
893	894	-1
894	895	0
895	896	0
896	897	0
897	898	1
898	899	0
899	900	0
900	901	-2
901	902	-1
902	903	1
903	904	1
904	905	2
905	906	-2
906	907	1
907	908	-2
908	909	0
909	910	3
910	911	-2
911	912	-1
912	913	3
913	914	0
914	915	0
915	916	0
916	917	0
917	918	2
918	919	1
919	920	-1
920	921	0
921	922	-1
922	923	1
923	924	1
924	925	1
925	926	0
926	927	0
927	928	1
928	929	0
929	930	0
930	931	0
931	932	-2
932	933	-1
933	934	3
934	935	-2
935	936	1
936	937	1
937	938	0
938	939	1
939	940	-1
940	941	-3
941	942	2
942	943	2
943	944	3
944	945	0
945	946	1
946	947	0
947	948	-1
948	949	0
949	950	1
950	951	2
951	952	1
952	953	1
953	954	1
954	955	0
955	956	1
956	957	-1
957	958	-1
958	959	1
959	960	1
960	961	0
961	962	0
962	963	-2
963	964	2
964	965	0
965	966	2
966	967	1
967	968	-1
968	969	3
969	970	0
970	971	-2
971	972	2
972	973	0
973	974	-2
974	975	0
975	976	-1
976	977	-1
977	978	2
978	979	1
979	980	0
980	981	-1
981	982	0
982	983	2
983	984	0
984	985	1
985	986	1
986	987	2
987	988	2
988	989	0
989	990	-1
990	991	1
991	992	0
992	993	-1
993	994	2
994	995	2
995	996	0
996	997	2
997	998	0
998	999	0
999	1000	0
1000	1001	4
1001	1002	0
1002	1003	4
1003	1004	0
1004	1005	0
1005	1006	-1
1006	1007	2
1007	1008	-1
1008	1009	2
1009	1010	1
1010	1011	-1
1011	1012	1
1012	1013	2
1013	1014	0
1014	1015	1
1015	1016	-1
1016	1017	1
1017	1018	0
1018	1019	1
1019	1020	-2
1020	1021	1
1021	1022	4
1022	1023	2
1023	1024	0
1024	1025	0
1025	1026	1
1026	1027	0
1027	1028	0
1028	1029	0
1029	1030	-2
1030	1031	0
1031	1032	0
1032	1033	-1
1033	1034	0
1034	1035	1
1035	1036	-1
1036	1037	2
1037	1038	-2
1038	1039	-1
1039	1040	1
1040	1041	3
1041	1042	0
1042	1043	-1
1043	1044	-1
1044	1045	1
1045	1046	1
1046	1047	0
1047	1048	5
1048	1049	2
1049	1050	1
1050	1051	0
1051	1052	0
1052	1053	1
1053	1054	0
1054	1055	3
1055	1056	2
1056	1057	0
1057	1058	1
1058	1059	3
1059	1060	2
1060	1061	3
1061	1062	-1
1062	1063	1
1063	1064	3
1064	1065	0
1065	1066	1
1066	1067	1
1067	1068	0
1068	1069	1
1069	1070	1
1070	1071	-1
1071	1072	-5
1072	1073	0
1073	1074	0
1074	1075	-2
1075	1076	1
1076	1077	2
1077	1078	1
1078	1079	0
1079	1080	0
1080	1081	-1
1081	1082	0
1082	1083	0
1083	1084	-1
1084	1085	-1
1085	1086	1
1086	1087	1
1087	1088	-1
1088	1089	0
1089	1090	1
1090	1091	-5
1091	1092	1
1092	1093	1
1093	1094	1
1094	1095	-1
1095	1096	2
1096	1097	0
1097	1098	0
1098	1099	-1
1099	1100	0
1100	1101	0
1101	1102	1
1102	1103	1
1103	1104	1
1104	1105	0
1105	1106	0
1106	1107	-1
1107	1108	0
1108	1109	1
1109	1110	-1
1110	1111	0
1111	1112	1
1112	1113	0
1113	1114	2
1114	1115	3
1115	1116	3
1116	1117	0
1117	1118	4
1118	1119	0
1119	1120	0
1120	1121	-3
1121	1122	3
1122	1123	-1
1123	1124	-3
1124	1125	1
1125	1126	0
1126	1127	1
1127	1128	-2
1128	1129	-1
1129	1130	0
1130	1131	1
1131	1132	0
1132	1133	1
1133	1134	1
1134	1135	1
1135	1136	2
1136	1137	1
1137	1138	-1
1138	1139	-1
1139	1140	1
1140	1141	0
1141	1142	2
1142	1143	-1
1143	1144	2
1144	1145	0
1145	1146	0
1146	1147	3
1147	1148	2
1148	1149	1
1149	1150	-1
1150	1151	3
1151	1152	2
1152	1153	0
1153	1154	2
1154	1155	1
1155	1156	-1
1156	1157	3
1157	1158	1
1158	1159	1
1159	1160	-1
1160	1161	1
1161	1162	-1
1162	1163	0
1163	1164	1
1164	1165	1
1165	1166	0
1166	1167	1
1167	1168	-1
1168	1169	1
1169	1170	1
1170	1171	-2
1171	1172	1
1172	1173	0
1173	1174	0
1174	1175	1
1175	1176	0
1176	1177	0
1177	1178	-1
1178	1179	2
1179	1180	0
1180	1181	0
1181	1182	0
1182	1183	-2
1183	1184	2
1184	1185	-2
1185	1186	0
1186	1187	-2
1187	1188	1
1188	1189	-2
1189	1190	2
1190	1191	0
1191	1192	0
1192	1193	0
1193	1194	0
1194	1195	0
1195	1196	0
1196	1197	1
1197	1198	1
1198	1199	-2
1199	1200	1
1200	1201	1
1201	1202	-1
1202	1203	0
1203	1204	2
1204	1205	0
1205	1206	1
1206	1207	0
1207	1208	1
1208	1209	0
1209	1210	3
1210	1211	1
1211	1212	2
1212	1213	1
1213	1214	1
1214	1215	0
1215	1216	2
1216	1217	1
1217	1218	0
1218	1219	1
1219	1220	1
1220	1221	0
1221	1222	0
1222	1223	2
1223	1224	2
1224	1225	-1
1225	1226	1
1226	1227	-1
1227	1228	0
1228	1229	1
1229	1230	1
1230	1231	2
1231	1232	0
1232	1233	-1
1233	1234	-1
1234	1235	0
1235	1236	2
1236	1237	2
1237	1238	4
1238	1239	-1
1239	1240	-1
1240	1241	1
1241	1242	-1
1242	1243	1
1243	1244	-1
1244	1245	1
1245	1246	-2
1246	1247	-2
1247	1248	-1
1248	1249	0
1249	1250	1
1250	1251	0
1251	1252	0
1252	1253	1
1253	1254	-1
1254	1255	1
1255	1256	0
1256	1257	1
1257	1258	2
1258	1259	1
1259	1260	1
1260	1261	1
1261	1262	0
1262	1263	0
1263	1264	-2
1264	1265	1
1265	1266	0
1266	1267	0
1267	1268	0
1268	1269	0
1269	1270	1
1270	1271	-2
1271	1272	0
1272	1273	1
1273	1274	1
1274	1275	0
1275	1276	1
1276	1277	1
1277	1278	-1
1278	1279	0
1279	1280	4
1280	1281	-1
1281	1282	0
1282	1283	1
1283	1284	-1
1284	1285	0
1285	1286	0
1286	1287	1
1287	1288	1
1288	1289	1
1289	1290	-1
1290	1291	0
1291	1292	1
1292	1293	1
1293	1294	0
1294	1295	-2
1295	1296	-1
1296	1297	0
1297	1298	1
1298	1299	-2
1299	1300	0
1300	1301	0
1301	1302	1
1302	1303	-2
1303	1304	2
1304	1305	1
1305	1306	0
1306	1307	2
1307	1308	1
1308	1309	0
1309	1310	0
1310	1311	-1
1311	1312	2
1312	1313	0
1313	1314	-1
1314	1315	1
1315	1316	0
1316	1317	1
1317	1318	0
1318	1319	0
1319	1320	2
1320	1321	-1
1321	1322	1
1322	1323	0
1323	1324	1
1324	1325	1
1325	1326	0
1326	1327	-1
1327	1328	0
1328	1329	1
1329	1330	2
1330	1331	1
1331	1332	0
1332	1333	2
1333	1334	0
1334	1335	1
1335	1336	0
1336	1337	-1
1337	1338	0
1338	1339	1
1339	1340	-1
1340	1341	2
1341	1342	0
1342	1343	0
1343	1344	-2
1344	1345	0
1345	1346	0
1346	1347	0
1347	1348	0
1348	1349	0
1349	1350	0
1350	1351	0
1351	1352	-1
1352	1353	-1
1353	1354	0
1354	1355	1
1355	1356	0
1356	1357	0
1357	1358	0
1358	1359	-2
1359	1360	0
1360	1361	0
1361	1362	0
1362	1363	1
1363	1364	0
1364	1365	1
1365	1366	-1
1366	1367	0
1367	1368	2
1368	1369	0
1369	1370	0
1370	1371	0
1371	1372	2
1372	1373	0
1373	1374	0
1374	1375	0
1375	1376	0
1376	1377	1
1377	1378	0
1378	1379	2
1379	1380	1
1380	1381	-1
1381	1382	1
1382	1383	0
1383	1384	1
1384	1385	3
1385	1386	0
1386	1387	0
1387	1388	0
1388	1389	0
1389	1390	-1
1390	1391	0
1391	1392	2
1392	1393	1
1393	1394	0
1394	1395	0
1395	1396	1
1396	1397	1
1397	1398	1
1398	1399	-1
1399	1400	0
1400	1401	0
1401	1402	-1
1402	1403	1
1403	1404	1
1404	1405	0
1405	1406	-2
1406	1407	0
1407	1408	1
1408	1409	1
1409	1410	-1
1410	1411	1
1411	1412	0
1412	1413	0
1413	1414	0
1414	1415	0
1415	1416	-2
1416	1417	3
1417	1418	-2
1418	1419	0
1419	1420	0
1420	1421	0
1421	1422	1
1422	1423	-1
1423	1424	0
1424	1425	0
1425	1426	0
1426	1427	0
1427	1428	0
1428	1429	0
1429	1430	1
1430	1431	-1
1431	1432	-1
1432	1433	1
1433	1434	1
1434	1435	5
1435	1436	7
1436	1437	5
1437	1438	4
1438	1439	-1
1439	1440	3
1440	1441	2
1441	1442	0
1442	1443	0
1443	1444	1
1444	1445	1
1445	1446	0
1446	1447	0
1447	1448	0
1448	1449	1
1449	1450	0
1450	1451	0
1451	1452	0
1452	1453	2
1453	1454	1
1454	1455	0
1455	1456	1
1456	1457	-1
1457	1458	4
1458	1459	4
1459	1460	4
1460	1461	2
1461	1462	3
1462	1463	6
1463	1464	1
1464	1465	3
1465	1466	-1
1466	1467	2
1467	1468	0
1468	1469	0
1469	1470	1
1470	1471	0
1471	1472	0
1472	1473	0
1473	1474	0
1474	1475	-2
1475	1476	0
1476	1477	0
1477	1478	1
1478	1479	0
1479	1480	0
1480	1481	-1
1481	1482	0
1482	1483	-1
1483	1484	0
1484	1485	1
1485	1486	-1
1486	1487	0
1487	1488	1
1488	1489	-1
1489	1490	-1
1490	1491	0
1491	1492	0
1492	1493	0
1493	1494	0
1494	1495	0
1495	1496	0
1496	1497	0
1497	1498	0
1498	1499	1
1499	1500	0
1500	1501	0
1501	1502	0
1502	1503	-1
1503	1504	1
1504	1505	0
1505	1506	0
1506	1507	2
1507	1508	0
1508	1509	-1
1509	1510	0
1510	1511	0
1511	1512	1
1512	1513	0
1513	1514	1
1514	1515	0
1515	1516	0
1516	1517	0
1517	1518	1
1518	1519	0
1519	1520	0
1520	1521	-2
1521	1522	1
1522	1523	0
1523	1524	0
1524	1525	0
1525	1526	0
1526	1527	0
1527	1528	0
1528	1529	-1
1529	1530	1
1530	1531	0
1531	1532	-1
1532	1533	0
1533	1534	1
1534	1535	0
1535	1536	-1
1536	1537	0
1537	1538	1
1538	1539	0
1539	1540	0
1540	1541	-1
1541	1542	0
1542	1543	0
1543	1544	1
1544	1545	0
1545	1546	0
1546	1547	0
1547	1548	3
1548	1549	-1
1549	1550	0
1550	1551	0
1551	1552	1
1552	1553	1
1553	1554	0
1554	1555	2
1555	1556	0
1556	1557	0
1557	1558	0
1558	1559	0
1559	1560	0
1560	1561	0
1561	1562	0
1562	1563	0
1563	1564	0
1564	1565	0
1565	1566	0
1566	1567	0
1567	1568	0
1568	1569	0
1569	1570	0
1570	1571	0
1571	1572	0
1572	1573	-1
1573	1574	0
1574	1575	0
1575	1576	0
1576	1577	1
1577	1578	0
1578	1579	0
1579	1580	2
1580	1581	0
1581	1582	1
1582	1583	1
1583	1584	2
1584	1585	1
1585	1586	0
1586	1587	0
1587	1588	-1
1588	1589	1
1589	1590	0
1590	1591	0
1591	1592	0
1592	1593	1
1593	1594	0
1594	1595	0
1595	1596	0
1596	1597	0
1597	1598	1
1598	1599	1
1599	1600	0
1600	1601	0
1601	1602	1
1602	1603	0
1603	1604	0
1604	1605	0
1605	1606	0
1606	1607	0
1607	1608	1
1608	1609	0
1609	1610	0
1610	1611	0
1611	1612	0
1612	1613	1
1613	1614	1
1614	1615	-1
1615	1616	1
1616	1617	0
1617	1618	0
1618	1619	1
1619	1620	1
1620	1621	1
1621	1622	0
1622	1623	-1
1623	1624	-2
1624	1625	0
1625	1626	1
1626	1627	-1
1627	1628	1
1628	1629	-1
1629	1630	1
1630	1631	1
1631	1632	1
1632	1633	0
1633	1634	1
1634	1635	0
1635	1636	0
1636	1637	0
1637	1638	1
1638	1639	0
1639	1640	0
1640	1641	-1
1641	1642	0
1642	1643	0
1643	1644	0
1644	1645	1
1645	1646	0
1646	1647	0
1647	1648	0
1648	1649	-2
1649	1650	0
1650	1651	1
1651	1652	-1
1652	1653	0
1653	1654	0
1654	1655	0
1655	1656	0
1656	1657	0
1657	1658	0
1658	1659	0
1659	1660	-1
1660	1661	0
1661	1662	0
1662	1663	1
1663	1664	0
1664	1665	1
1665	1666	0
1666	1667	0
1667	1668	0
1668	1669	0
1669	1670	0
1670	1671	1
1671	1672	0
1672	1673	-1
1673	1674	0
1674	1675	0
1675	1676	0
1676	1677	0
1677	1678	0
1678	1679	0
1679	1680	0
1680	1681	1
1681	1682	1
1682	1683	0
1683	1684	1
1684	1685	0
1685	1686	1
1686	1687	0
1687	1688	-1
1688	1689	0
1689	1690	0
1690	1691	0
1691	1692	0
1692	1693	0
1693	1694	0
1694	1695	1
1695	1696	0
1696	1697	1
1697	1698	0
1698	1699	0
1699	1700	1
1700	1701	0
1701	1702	1
1702	1703	0
1703	1704	0
1704	1705	0
1705	1706	0
1706	1707	0
1707	1708	1
1708	1709	0
1709	1710	0
1710	1711	0
1711	1712	0
1712	1713	0
1713	1714	0
1714	1715	0
1715	1716	0
1716	1717	0
1717	1718	0
1718	1719	0
1719	1720	0
1720	1721	0
1721	1722	0
1722	1723	0
1723	1724	0
1724	1725	0
1725	1726	0
1726	1727	0
1727	1728	0
1728	1729	0
1729	1730	1
1730	1731	0
1731	1732	1
1732	1733	0
1733	1734	0
1734	1735	0
1735	1736	0
1736	1737	0
1737	1738	0
1738	1739	1
1739	1740	0
1740	1741	0
1741	1742	0
1742	1743	0
1743	1744	0
1744	1745	1
1745	1746	0
1746	1747	0
1747	1748	1
1748	1749	1
1749	1750	0
1750	1751	0
1751	1752	0
1752	1753	1
1753	1754	0
1754	1755	1
1755	1756	0
1756	1757	2
1757	1758	0
1758	1759	1
1759	1760	0
1760	1761	1
1761	1762	1
1762	1763	0
1763	1764	1
1764	1765	0
1765	1766	0
1766	1767	1
1767	1768	0
1768	1769	0
1769	1770	0
1770	1771	0
1771	1772	0
1772	1773	0
1773	1774	1
1774	1775	0
1775	1776	0
1776	1777	0
1777	1778	2
1778	1779	0
1779	1780	0
1780	1781	1
1781	1782	0
1782	1783	0
1783	1784	0
1784	1785	0
1785	1786	1
1786	1787	0
1787	1788	1
1788	1789	0
1789	1790	0
1790	1791	-1
1791	1792	0
1792	1793	1
1793	1794	-1
1794	1795	-1
1795	1796	0
1796	1797	0
1797	1798	0
1798	1799	1
1799	1800	0
1800	1801	0
1801	1802	0
1802	1803	1
1803	1804	-1
1804	1805	0
1805	1806	0
1806	1807	0
1807	1808	0
1808	1809	0
1809	1810	1
1810	1811	0
1811	1812	0
1812	1813	1
1813	1814	0
1814	1815	0
1815	1816	0
1816	1817	0
1817	1818	0
1818	1819	0
1819	1820	-1
1820	1821	0
1821	1822	-1
1822	1823	1
1823	1824	0
1824	1825	0
1825	1826	1
1826	1827	0
1827	1828	0
1828	1829	0
1829	1830	0
1830	1831	0
1831	1832	0
1832	1833	0
1833	1834	1
1834	1835	0
1835	1836	0
1836	1837	0
1837	1838	0
1838	1839	0
1839	1840	0
1840	1841	-1
1841	1842	0
1842	1843	0
1843	1844	0
1844	1845	2
1845	1846	0
1846	1847	0
1847	1848	1
1848	1849	0
1849	1850	0
1850	1851	0
1851	1852	1
1852	1853	0
1853	1854	0
1854	1855	0
1855	1856	-1
1856	1857	0
1857	1858	0
1858	1859	0
1859	1860	0
1860	1861	0
1861	1862	0
1862	1863	0
1863	1864	1
1864	1865	0
1865	1866	0
1866	1867	0
1867	1868	0
1868	1869	0
1869	1870	0
1870	1871	0
1871	1872	1
1872	1873	0
1873	1874	0
1874	1875	0
1875	1876	0
1876	1877	0
1877	1878	0
1878	1879	0
1879	1880	0
1880	1881	0
1881	1882	1
1882	1883	0
1883	1884	0
1884	1885	0
1885	1886	0
1886	1887	1
1887	1888	-1
1888	1889	0
1889	1890	0
1890	1891	0
1891	1892	0
1892	1893	1
1893	1894	0
1894	1895	0
1895	1896	0
1896	1897	0
1897	1898	0
1898	1899	-1
1899	1900	0
1900	1901	0
1901	1902	0
1902	1903	0
1903	1904	0
1904	1905	0
1905	1906	0
1906	1907	0
1907	1908	0
1908	1909	0
1909	1910	0
1910	1911	0
1911	1912	0
1912	1913	0
1913	1914	1
1914	1915	0
1915	1916	0
1916	1917	0
1917	1918	0
1918	1919	1
1919	1920	0
1920	1921	0
1921	1922	-1
1922	1923	0
1923	1924	0
1924	1925	1
1925	1926	0
1926	1927	0
1927	1928	0
1928	1929	0
1929	1930	0
1930	1931	0
1931	1932	-1
1932	1933	0
1933	1934	-1
1934	1935	0
1935	1936	0
1936	1937	0
1937	1938	0
1938	1939	0
1939	1940	2
1940	1941	0
1941	1942	0
1942	1943	-1
1943	1944	0
1944	1945	0
1945	1946	0
1946	1947	1
1947	1948	0
1948	1949	0
1949	1950	0
1950	1951	0
1951	1952	0
1952	1953	0
1953	1954	0
1954	1955	1
1955	1956	0
1956	1957	0
1957	1958	0
1958	1959	0
1959	1960	-2
1960	1961	0
1961	1962	0
1962	1963	0
1963	1964	0
1964	1965	0
1965	1966	0
1966	1967	0
1967	1968	0
1968	1969	0
1969	1970	0
1970	1971	0
1971	1972	0
1972	1973	0
1973	1974	0
1974	1975	0
1975	1976	0
1976	1977	0
1977	1978	0
1978	1979	0
1979	1980	0
1980	1981	0
1981	1982	0
1982	1983	0
1983	1984	0
1984	1985	0
1985	1986	0
1986	1987	0
1987	1988	0
1988	1989	0
1989	1990	0
1990	1991	0
1991	1992	0
1992	1993	0
1993	1994	0
1994	1995	0
1995	1996	0
1996	1997	0
1997	1998	1
1998	1999	1
1999	2000	0

==> Supplemental_Material/fig1b_labr3.txt <==
# Fig. 1b (LaBr3)
# 2 keV-binned background-subtracted 54Sc implant-gamma ray spectrum
# E_low (keV) | E_high (keV) | Counts
22	24	0
24	26	-6
26	28	9
28	30	27
30	32	13
32	34	-50
34	36	-41
36	38	1
38	40	26
40	42	-20
42	44	-17
44	46	3
46	48	4
48	50	-2
50	52	5
52	54	-3
54	56	-14
56	58	-12
58	60	16
60	62	2
62	64	2
64	66	0
66	68	16
68	70	30
70	72	27
72	74	23
74	76	42
76	78	45
78	80	47
80	82	54
82	84	46
84	86	66
86	88	44
88	90	36
90	92	74
92	94	35
94	96	71
96	98	49
98	100	58
100	102	77
102	104	142
104	106	253
106	108	404
108	110	619
110	112	714
112	114	613
114	116	426
116	118	232
118	120	90
120	122	33
122	124	16
124	126	6
126	128	4
128	130	11
130	132	12
132	134	7
134	136	5
136	138	5
138	140	-10
140	142	0
142	144	-7
144	146	-13
146	148	0
148	150	-7
150	152	7
152	154	-3
154	156	-2
156	158	-6
158	160	-7
160	162	-8
162	164	1
164	166	-9
166	168	3
168	170	13
170	172	9
172	174	10
174	176	6
176	178	-13
178	180	-12
180	182	10
182	184	-9
184	186	3
186	188	15
188	190	8
190	192	10
192	194	-2
194	196	8
196	198	6
198	200	-13
200	202	-3
202	204	-6
204	206	6
206	208	-6
208	210	10
210	212	14
212	214	4
214	216	-7
216	218	-10
218	220	-1
220	222	-1
222	224	-7
224	226	-19
226	228	5
228	230	0
230	232	-6
232	234	17
234	236	4
236	238	2
238	240	-6
240	242	-11
242	244	-12
244	246	1
246	248	2
248	250	2
250	252	-1
252	254	-7
254	256	-3
256	258	10
258	260	1
260	262	-8
262	264	5
264	266	9
266	268	-12
268	270	6
270	272	10
272	274	1
274	276	-15
276	278	-3
278	280	-13
280	282	0
282	284	-3
284	286	-13
286	288	4
288	290	1
290	292	-2
292	294	1
294	296	0
296	298	-4
298	300	2
300	302	2
302	304	-9
304	306	3
306	308	-14
308	310	-7
310	312	-1
312	314	1
314	316	-3
316	318	0
318	320	0
320	322	-2
322	324	1
324	326	-11
326	328	2
328	330	10
330	332	3
332	334	4
334	336	-2
336	338	4
338	340	-7
340	342	-1
342	344	-4
344	346	0
346	348	1
348	350	3
350	352	2
352	354	4
354	356	0
356	358	-12
358	360	0
360	362	0
362	364	-1
364	366	3
366	368	-10
368	370	-8
370	372	-7
372	374	-5
374	376	-9
376	378	6
378	380	2
380	382	0
382	384	-2
384	386	-14
386	388	4
388	390	-2
390	392	5
392	394	1
394	396	2
396	398	16
398	400	7
400	402	-7
402	404	1
404	406	-5
406	408	0
408	410	5
410	412	1
412	414	3
414	416	3
416	418	-2
418	420	5
420	422	1
422	424	4
424	426	-3
426	428	1
428	430	-2
430	432	2
432	434	2
434	436	-5
436	438	1
438	440	-2
440	442	8
442	444	-2
444	446	-4
446	448	3
448	450	-2
450	452	4
452	454	-7
454	456	3
456	458	0
458	460	2
460	462	-7
462	464	4
464	466	0
466	468	3
468	470	-7
470	472	-1
472	474	-7
474	476	8
476	478	4
478	480	6
480	482	4
482	484	-3
484	486	4
486	488	-5
488	490	-1
490	492	-11
492	494	-2
494	496	6
496	498	3
498	500	-2
500	502	5
502	504	-1
504	506	6
506	508	-8
508	510	-2
510	512	-2
512	514	-5
514	516	1
516	518	1
518	520	0
520	522	-8
522	524	9
524	526	-1
526	528	5
528	530	2
530	532	-2
532	534	-10
534	536	-12
536	538	3
538	540	1
540	542	3
542	544	6
544	546	5
546	548	3
548	550	-4
550	552	-4
552	554	2
554	556	-8
556	558	3
558	560	5
560	562	1
562	564	-4
564	566	-1
566	568	2
568	570	3
570	572	5
572	574	1
574	576	0
576	578	-2
578	580	-4
580	582	6
582	584	6
584	586	1
586	588	5
588	590	-2
590	592	-5
592	594	-5
594	596	2
596	598	4
598	600	4
600	602	4
602	604	-2
604	606	-5
606	608	-7
608	610	3
610	612	4
612	614	2
614	616	-13
616	618	10
618	620	-8
620	622	-5
622	624	0
624	626	2
626	628	0
628	630	-4
630	632	-8
632	634	-6
634	636	-1
636	638	-7
638	640	-3
640	642	-4
642	644	6
644	646	5
646	648	-1
648	650	5
650	652	1
652	654	0
654	656	-2
656	658	-3
658	660	-2
660	662	-3
662	664	4
664	666	5
666	668	4
668	670	-1
670	672	-4
672	674	4
674	676	-1
676	678	-1
678	680	3
680	682	1
682	684	-8
684	686	6
686	688	2
688	690	1
690	692	4
692	694	5
694	696	-3
696	698	1
698	700	1
700	702	-7
702	704	0
704	706	0
706	708	3
708	710	3
710	712	-1
712	714	-9
714	716	-2
716	718	-2
718	720	5
720	722	0
722	724	-1
724	726	-3
726	728	5
728	730	3
730	732	-1
732	734	0
734	736	-3
736	738	-4
738	740	-3
740	742	-12
742	744	-5
744	746	-8
746	748	-1
748	750	-5
750	752	1
752	754	1
754	756	1
756	758	-3
758	760	-1
760	762	1
762	764	-6
764	766	3
766	768	0
768	770	6
770	772	1
772	774	-9
774	776	2
776	778	-2
778	780	-6
780	782	-2
782	784	0
784	786	-8
786	788	-10
788	790	2
790	792	5
792	794	-3
794	796	-3
796	798	4
798	800	-3
800	802	3
802	804	-12
804	806	-2
806	808	-4
808	810	-17
810	812	-5
812	814	-4
814	816	1
816	818	4
818	820	-1
820	822	-3
822	824	-4
824	826	0
826	828	-9
828	830	6
830	832	-3
832	834	-10
834	836	-2
836	838	1
838	840	2
840	842	-2
842	844	-8
844	846	-9
846	848	-6
848	850	0
850	852	-7
852	854	-4
854	856	3
856	858	2
858	860	-4
860	862	1
862	864	-9
864	866	1
866	868	0
868	870	-3
870	872	3
872	874	-6
874	876	-6
876	878	-8
878	880	-14
880	882	-6
882	884	10
884	886	-9
886	888	5
888	890	-1
890	892	-4
892	894	-5
894	896	7
896	898	2
898	900	9
900	902	2
902	904	0
904	906	-4
906	908	-1
908	910	-3
910	912	5
912	914	1
914	916	0
916	918	-8
918	920	-1
920	922	-5
922	924	-9
924	926	-8
926	928	-5
928	930	-5
930	932	11
932	934	-6
934	936	-10
936	938	-5
938	940	-1
940	942	5
942	944	-5
944	946	-4
946	948	2
948	950	2
950	952	0
952	954	-6
954	956	-10
956	958	-3
958	960	-3
960	962	-2
962	964	2
964	966	4
966	968	-12
968	970	5
970	972	2
972	974	-2
974	976	-2
976	978	-4
978	980	-1
980	982	-4
982	984	5
984	986	-3
986	988	-4
988	990	-7
990	992	-1
992	994	6
994	996	-4
996	998	-4
998	1000	-5
1000	1002	-3
1002	1004	-2
1004	1006	2
1006	1008	0
1008	1010	-2
1010	1012	3
1012	1014	3
1014	1016	-2
1016	1018	5
1018	1020	-3
1020	1022	-1
1022	1024	-3
1024	1026	-2
1026	1028	0
1028	1030	4
1030	1032	2
1032	1034	0
1034	1036	3
1036	1038	-1
1038	1040	-1
1040	1042	-4
1042	1044	-4
1044	1046	-3
1046	1048	5
1048	1050	1
1050	1052	5
1052	1054	-1
1054	1056	-1
1056	1058	-2
1058	1060	0
1060	1062	5
1062	1064	5
1064	1066	-3
1066	1068	-2
1068	1070	-1
1070	1072	-2
1072	1074	-1
1074	1076	0
1076	1078	-1
1078	1080	-2
1080	1082	-3
1082	1084	2
1084	1086	2
1086	1088	2
1088	1090	2
1090	1092	-1
1092	1094	6
1094	1096	1
1096	1098	3
1098	1100	0
1100	1102	-2
1102	1104	-10
1104	1106	5
1106	1108	-2
1108	1110	4
1110	1112	3
1112	1114	-5
1114	1116	1
1116	1118	-3
1118	1120	2
1120	1122	-2
1122	1124	-7
1124	1126	-3
1126	1128	-2
1128	1130	0
1130	1132	1
1132	1134	2
1134	1136	3
1136	1138	4
1138	1140	-9
1140	1142	-5
1142	1144	-2
1144	1146	-6
1146	1148	3
1148	1150	-1
1150	1152	-2
1152	1154	3
1154	1156	-3
1156	1158	0
1158	1160	-4
1160	1162	-3
1162	1164	-1
1164	1166	-1
1166	1168	5
1168	1170	-1
1170	1172	2
1172	1174	-2
1174	1176	2
1176	1178	2
1178	1180	1
1180	1182	-5
1182	1184	-4
1184	1186	0
1186	1188	2
1188	1190	1
1190	1192	-4
1192	1194	-2
1194	1196	6
1196	1198	0
1198	1200	2
1200	1202	1
1202	1204	-3
1204	1206	0
1206	1208	3
1208	1210	1
1210	1212	0
1212	1214	-1
1214	1216	2
1216	1218	6
1218	1220	-3
1220	1222	-3
1222	1224	1
1224	1226	1
1226	1228	2
1228	1230	0
1230	1232	-1
1232	1234	-3
1234	1236	3
1236	1238	3
1238	1240	-3
1240	1242	2
1242	1244	1
1244	1246	-5
1246	1248	-6
1248	1250	-2
1250	1252	-4
1252	1254	-3
1254	1256	-2
1256	1258	1
1258	1260	1
1260	1262	0
1262	1264	-4
1264	1266	0
1266	1268	2
1268	1270	-3
1270	1272	0
1272	1274	2
1274	1276	0
1276	1278	1
1278	1280	1
1280	1282	0
1282	1284	3
1284	1286	0
1286	1288	-1
1288	1290	2
1290	1292	-4
1292	1294	-2
1294	1296	-2
1296	1298	2
1298	1300	-1
1300	1302	-4
1302	1304	-1
1304	1306	3
1306	1308	-3
1308	1310	0
1310	1312	0
1312	1314	-1
1314	1316	0
1316	1318	-1
1318	1320	0
1320	1322	1
1322	1324	-2
1324	1326	2
1326	1328	0
1328	1330	0
1330	1332	2
1332	1334	1
1334	1336	0
1336	1338	1
1338	1340	-1
1340	1342	-1
1342	1344	-1
1344	1346	-1
1346	1348	1
1348	1350	1
1350	1352	0
1352	1354	2
1354	1356	0
1356	1358	-2
1358	1360	3
1360	1362	-2
1362	1364	0
1364	1366	1
1366	1368	0
1368	1370	-3
1370	1372	0
1372	1374	1
1374	1376	-2
1376	1378	1
1378	1380	6
1380	1382	3
1382	1384	0
1384	1386	-5
1386	1388	3
1388	1390	5
1390	1392	0
1392	1394	-2
1394	1396	-3
1396	1398	-2
1398	1400	-4
1400	1402	-8
1402	1404	-10
1404	1406	2
1406	1408	0
1408	1410	1
1410	1412	11
1412	1414	-7
1414	1416	-8
1416	1418	0
1418	1420	-2
1420	1422	2
1422	1424	3
1424	1426	-2
1426	1428	-8
1428	1430	-3
1430	1432	-10
1432	1434	-4
1434	1436	1
1436	1438	-3
1438	1440	1
1440	1442	0
1442	1444	2
1444	1446	-7
1446	1448	7
1448	1450	3
1450	1452	-11
1452	1454	3
1454	1456	-13
1456	1458	-11
1458	1460	-6
1460	1462	4
1462	1464	-12
1464	1466	1
1466	1468	5
1468	1470	-6
1470	1472	-6
1472	1474	3
1474	1476	-3
1476	1478	0
1478	1480	4
1480	1482	-1
1482	1484	0
1484	1486	2
1486	1488	-3
1488	1490	0
1490	1492	-2
1492	1494	2
1494	1496	0
1496	1498	1
1498	1500	-2
1500	1502	-1
1502	1504	-1
1504	1506	0
1506	1508	0
1508	1510	0
1510	1512	0
1512	1514	0
1514	1516	2
1516	1518	0
1518	1520	-1
1520	1522	1
1522	1524	0
1524	1526	0
1526	1528	0
1528	1530	0
1530	1532	0
1532	1534	0
1534	1536	0
1536	1538	0
1538	1540	0
1540	1542	-1
1542	1544	0
1544	1546	-2
1546	1548	-1
1548	1550	2
1550	1552	0
1552	1554	2
1554	1556	1
1556	1558	0
1558	1560	0
1560	1562	1
1562	1564	-1
1564	1566	1
1566	1568	2
1568	1570	-1
1570	1572	0
1572	1574	-1
1574	1576	0
1576	1578	2
1578	1580	2
1580	1582	0
1582	1584	0
1584	1586	0
1586	1588	0
1588	1590	0
1590	1592	1
1592	1594	0
1594	1596	0
1596	1598	-1
1598	1600	0
1600	1602	-2
1602	1604	1
1604	1606	0
1606	1608	0
1608	1610	0
1610	1612	0
1612	1614	2
1614	1616	-1
1616	1618	-1
1618	1620	-1
1620	1622	0
1622	1624	0
1624	1626	0
1626	1628	0
1628	1630	-1
1630	1632	0
1632	1634	0
1634	1636	0
1636	1638	0
1638	1640	-1
1640	1642	1
1642	1644	1
1644	1646	0
1646	1648	-1
1648	1650	0
1650	1652	1
1652	1654	0
1654	1656	-1
1656	1658	1
1658	1660	0
1660	1662	0
1662	1664	-1
1664	1666	-1
1666	1668	1
1668	1670	0
1670	1672	0
1672	1674	1
1674	1676	-1
1676	1678	0
1678	1680	0
1680	1682	-1
1682	1684	2
1684	1686	2
1686	1688	2
1688	1690	1
1690	1692	0
1692	1694	-1
1694	1696	0
1696	1698	0
1698	1700	-1
1700	1702	1
1702	1704	2
1704	1706	-1
1706	1708	0
1708	1710	-1
1710	1712	0
1712	1714	-1
1714	1716	0
1716	1718	0
1718	1720	0
1720	1722	-1
1722	1724	1
1724	1726	1
1726	1728	0
1728	1730	1
1730	1732	-2
1732	1734	2
1734	1736	-1
1736	1738	0
1738	1740	-1
1740	1742	-2
1742	1744	0
1744	1746	-1
1746	1748	-1
1748	1750	1
1750	1752	-2
1752	1754	-2
1754	1756	0
1756	1758	0
1758	1760	-1
1760	1762	2
1762	1764	-4
1764	1766	0
1766	1768	1
1768	1770	2
1770	1772	1
1772	1774	2
1774	1776	1
1776	1778	2
1778	1780	1
1780	1782	-1
1782	1784	3
1784	1786	-1
1786	1788	1
1788	1790	0
1790	1792	0
1792	1794	1
1794	1796	-3
1796	1798	1
1798	1800	2
1800	1802	0
1802	1804	1
1804	1806	0
1806	1808	-2
1808	1810	0
1810	1812	1
1812	1814	0
1814	1816	0
1816	1818	0
1818	1820	1
1820	1822	-1
1822	1824	1
1824	1826	-1
1826	1828	2
1828	1830	-1
1830	1832	-1
1832	1834	-3
1834	1836	1
1836	1838	0
1838	1840	1
1840	1842	-1
1842	1844	-3
1844	1846	-4
1846	1848	-2
1848	1850	0
1850	1852	3
1852	1854	-2
1854	1856	3
1856	1858	4
1858	1860	-2
1860	1862	-1
1862	1864	-1
1864	1866	-2
1866	1868	1
1868	1870	-1
1870	1872	-3
1872	1874	1
1874	1876	0
1876	1878	1
1878	1880	-6
1880	1882	-2
1882	1884	0
1884	1886	-1
1886	1888	0
1888	1890	-1
1890	1892	1
1892	1894	1
1894	1896	2
1896	1898	-1
1898	1900	-2
1900	1902	4
1902	1904	-6
1904	1906	-3
1906	1908	0
1908	1910	2
1910	1912	-1
1912	1914	3
1914	1916	-2
1916	1918	1
1918	1920	1
1920	1922	-1
1922	1924	3
1924	1926	1
1926	1928	0
1928	1930	0
1930	1932	6
1932	1934	-2
1934	1936	-1
1936	1938	2
1938	1940	-1
1940	1942	-2
1942	1944	1
1944	1946	-5
1946	1948	2
1948	1950	1
1950	1952	-1
1952	1954	3
1954	1956	3
1956	1958	-1
1958	1960	-3
1960	1962	0
1962	1964	-1
1964	1966	2
1966	1968	4
1968	1970	-1
1970	1972	0
1972	1974	-3
1974	1976	0
1976	1978	2
1978	1980	4
1980	1982	3
1982	1984	-2
1984	1986	-1
1986	1988	1
1988	1990	2
1990	1992	1
1992	1994	0
1994	1996	2
1996	1998	1
1998	2000	-1

==> Supplemental_Material/fig1b_mtas.txt <==
# Fig. 1b (MTAS)
# 5 keV-binned background-subtracted 54Sc implant-gamma ray spectrum
# E_low (keV) | E_high (keV) | Counts
20	25	0
25	30	14
30	35	2
35	40	4
40	45	2
45	50	5
50	55	9
55	60	14
60	65	13
65	70	30
70	75	40
75	80	40
80	85	56
85	90	60
90	95	80
95	100	148
100	105	206
105	110	296
110	115	254
115	120	190
120	125	80
125	130	30
130	135	10
135	140	3
140	145	1
145	150	2
150	155	0
155	160	0
160	165	0
165	170	0
170	175	1
175	180	2
180	185	1
185	190	0
190	195	0
195	200	0
200	205	-1
205	210	0
210	215	0
215	220	2
220	225	0
225	230	1
230	235	1
235	240	0
240	245	0
245	250	0
250	255	2
255	260	-1
260	265	-1
265	270	0
270	275	0
275	280	1
280	285	0
285	290	1
290	295	1
295	300	2
300	305	0
305	310	0
310	315	1
315	320	-1
320	325	0
325	330	-1
330	335	0
335	340	2
340	345	0
345	350	0
350	355	0
355	360	1
360	365	0
365	370	1
370	375	1
375	380	1
380	385	1
385	390	0
390	395	1
395	400	0
400	405	0
405	410	0
410	415	0
415	420	1
420	425	0
425	430	0
430	435	0
435	440	-1
440	445	0
445	450	1
450	455	1
455	460	0
460	465	1
465	470	1
470	475	0
475	480	1
480	485	0
485	490	0
490	495	-1
495	500	1
500	505	0
505	510	1
510	515	0
515	520	-1
520	525	0
525	530	0
530	535	1
535	540	0
540	545	0
545	550	-1
550	555	0
555	560	0
560	565	-1
565	570	1
570	575	0
575	580	0
580	585	0
585	590	0
590	595	0
595	600	0
600	605	0
605	610	0
610	615	0
615	620	-1
620	625	1
625	630	0
630	635	0
635	640	-1
640	645	-1
645	650	1
650	655	0
655	660	0
660	665	0
665	670	0
670	675	0
675	680	1
680	685	0
685	690	0
690	695	0
695	700	0
700	705	1
705	710	0
710	715	0
715	720	0
720	725	0
725	730	0
730	735	0
735	740	0
740	745	0
745	750	0
750	755	1
755	760	0
760	765	-1
765	770	0
770	775	0
775	780	0
780	785	0
785	790	0
790	795	0
795	800	0
800	805	0
805	810	0
810	815	0
815	820	0
820	825	0
825	830	0
830	835	0
835	840	0
840	845	0
845	850	0
850	855	0
855	860	0
860	865	0
865	870	1
870	875	0
875	880	0
880	885	0
885	890	0
890	895	0
895	900	0
900	905	0
905	910	0
910	915	0
915	920	0
920	925	0
925	930	1
930	935	0
935	940	1
940	945	0
945	950	0
950	955	0
955	960	0
960	965	0
965	970	1
970	975	-1
975	980	0
980	985	0
985	990	0
990	995	0
995	1000	1
1000	1005	0
1005	1010	0
1010	1015	1
1015	1020	0
1020	1025	0
1025	1030	-1
1030	1035	0
1035	1040	0
1040	1045	0
1045	1050	0
1050	1055	0
1055	1060	0
1060	1065	-1
1065	1070	0
1070	1075	0
1075	1080	0
1080	1085	0
1085	1090	0
1090	1095	0
1095	1100	0
1100	1105	0
1105	1110	0
1110	1115	0
1115	1120	0
1120	1125	0
1125	1130	0
1130	1135	1
1135	1140	1
1140	1145	0
1145	1150	0
1150	1155	0
1155	1160	0
1160	1165	0
1165	1170	0
1170	1175	0
1175	1180	0
1180	1185	0
1185	1190	0
1190	1195	0
1195	1200	0
1200	1205	1
1205	1210	0
1210	1215	0
1215	1220	0
1220	1225	0
1225	1230	0
1230	1235	0
1235	1240	0
1240	1245	0
1245	1250	0
1250	1255	0
1255	1260	0
1260	1265	0
1265	1270	0
1270	1275	0
1275	1280	0
1280	1285	0
1285	1290	0
1290	1295	0
1295	1300	0
1300	1305	0
1305	1310	0
1310	1315	0
1315	1320	0
1320	1325	0
1325	1330	0
1330	1335	0
1335	1340	0
1340	1345	0
1345	1350	0
1350	1355	1
1355	1360	0
1360	1365	0
1365	1370	0
1370	1375	0
1375	1380	0
1380	1385	0
1385	1390	0
1390	1395	0
1395	1400	0
1400	1405	-1
1405	1410	0
1410	1415	0
1415	1420	0
1420	1425	0
1425	1430	0
1430	1435	0
1435	1440	0
1440	1445	0
1445	1450	0
1450	1455	0
1455	1460	0
1460	1465	0
1465	1470	0
1470	1475	0
1475	1480	0
1480	1485	0
1485	1490	0
1490	1495	0
1495	1500	0
1500	1505	0
1505	1510	0
1510	1515	0
1515	1520	0
1520	1525	0
1525	1530	0
1530	1535	0
1535	1540	0
1540	1545	0
1545	1550	0
1550	1555	0
1555	1560	0
1560	1565	1
1565	1570	0
1570	1575	0
1575	1580	0
1580	1585	0
1585	1590	0
1590	1595	0
1595	1600	0
1600	1605	0
1605	1610	0
1610	1615	0
1615	1620	0
1620	1625	0
1625	1630	0
1630	1635	0
1635	1640	0
1640	1645	0
1645	1650	0
1650	1655	0
1655	1660	0
1660	1665	0
1665	1670	0
1670	1675	0
1675	1680	0
1680	1685	0
1685	1690	1
1690	1695	0
1695	1700	0
1700	1705	0
1705	1710	0
1710	1715	2
1715	1720	0
1720	1725	0
1725	1730	0
1730	1735	0
1735	1740	0
1740	1745	0
1745	1750	0
1750	1755	0
1755	1760	0
1760	1765	0
1765	1770	0
1770	1775	0
1775	1780	0
1780	1785	0
1785	1790	0
1790	1795	0
1795	1800	0
1800	1805	1
1805	1810	0
1810	1815	0
1815	1820	0
1820	1825	0
1825	1830	0
1830	1835	0
1835	1840	0
1840	1845	0
1845	1850	0
1850	1855	0
1855	1860	0
1860	1865	0
1865	1870	0
1870	1875	0
1875	1880	2
1880	1885	1
1885	1890	0
1890	1895	0
1895	1900	0
1900	1905	0
1905	1910	0
1910	1915	0
1915	1920	0
1920	1925	0
1925	1930	0
1930	1935	0
1935	1940	0
1940	1945	0
1945	1950	0
1950	1955	0
1955	1960	0
1960	1965	0
1965	1970	0
1970	1975	0
1975	1980	0
1980	1985	-1
1985	1990	1
1990	1995	0
1995	2000	0

==> Supplemental_Material/fig3a.txt <==
# Fig. 3a
# N | N_Err | Delta S_n (MeV) | Delta S_n_Err (MeV)
#	EXP		
31	0	1.1909	0.0019
32	0	2.8153	0.04
33	0	0.65	0.0806
34	0	2.28	0.1838
35	0	1.37	0.3448
36	0	1.81	0.5576
37	0	1.92	0.794
#	KB3G		
31	0	1.077	0
32	0	2.909	0
33	0	0.489	0
34	0	1.724	0
35	0	1.338	0
36	0	1.974	0
37	0	1.35	0
#	GXPF1A		
31	0	1.285	0
32	0	2.371	0
33	0	0.424	0
34	0	3.549	0
35	0	1.359	0
36	0	1.325	0
37	0	1.411	0
#	UFP-CA		
31	0	1.232	0
32	0	2.809	0
33	0	0.609	0
34	0	2.216	0
35	0	1.434	0
36	0	1.563	0
37	0	1.483	0
#	SM*		
31	0	0.733	0
32	0	2.999	0
33	0	0.423	0
34	0	2.539	0
35	0	1.12	0
36	0	1.379	0
37	0	1.607	0
#	1.8/2.0	(EM)	
31	0	1.177	0
32	0	3.171	0
33	0	0.552	0
34	0	2.637	0
35	0	1.397	0
36	0	1.48	0
37	0	1.482	0

==> Supplemental_Material/fig4.txt <==
# Fig. 4a
# Excitation energies as a function of PN strength

# Scale	0	0.025	0.05	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1

# pif_7/2 x nup_1/2
e_3_1	0	0	0	0	0	0	0	0	0	0	0	0	0
e_4_1	0	0.003	0.005	0.009	0.016	0.02	0.024	0.026	0.027	0.028	0.028	0.027	0.025

# pif_7/2 x nuf_5/2
e_1_1	1.773	1.737	1.7	1.626	1.472	1.315	1.157	1.001	0.848	0.698	0.552	0.41	0.273
e_2_1	1.773	1.753	1.734	1.693	1.607	1.516	1.421	1.324	1.226	1.126	1.026	0.926	0.827
e_6_1	1.773	1.745	1.717	1.664	1.562	1.467	1.377	1.291	1.21	1.132	1.059	0.988	0.921
e_4_2	1.773	1.767	1.761	1.749	1.724	1.699	1.672	1.645	1.617	1.589	1.561	1.532	1.502
e_3_2	1.773	1.776	1.778	1.781	1.782	1.774	1.76	1.739	1.713	1.682	1.646	1.607	1.564
e_5_1	1.773	1.786	1.798	1.821	1.859	1.887	1.905	1.914	1.914	1.908	1.894	1.873	1.846

# pif_7/2 x nup_3/2
e_4_3	2.266	2.26	2.254	2.241	2.217	2.193	2.169	2.146	2.122	2.098	2.072	2.042	2.009
e_2_2	2.266	2.288	2.309	2.346	2.401	2.429	2.432	2.415	2.379	2.322	2.242	2.14	2.023
e_3_3	2.266	2.266	2.266	2.266	2.264	2.261	2.256	2.246	2.231	2.208	2.172	2.121	2.052
e_5_2	2.266	2.267	2.267	2.267	2.266	2.262	2.255	2.244	2.229	2.209	2.183	2.152	2.113

# pip_3/2 x nup_1/2
e_1_2	2.749	2.747	2.744	2.737	2.715	2.688	2.656	2.619	2.577	2.53	2.477	2.42	2.358
e_2_3	2.749	2.743	2.739	2.733	2.731	2.744	2.759	2.76	2.737	2.692	2.64	2.591	2.546










# Fig. 4b
# B(E2) (W.u.)

# Scale				0	0.025	0.05	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1

ufp-ca [54Sc (1_1+ -> 3_1+)]	0.35	0.4	0.46	0.58	0.8	1	1.17	1.33	1.47	1.59	1.71	1.81	1.91
ufp-ca [54Sc (1_2+ -> 3_1+)]	6.66	6.65	6.63	6.59	6.5	6.35	6.22	6.07	5.91	5.72	5.52	5.29	5.03
													
# 					Err.									
Exp [54Sc (1_1+ -> 3_1+)]	1.93	0.16											
Exp [55Ca (1/2- -> 5/2-)]	0.42	0.18		









# Fig. 4c
# B(M1) (W.u.)  [54Sc (4_1+ -> 3_1+)]	

# Scale					0		0.025		0.05		0.1		0.2		0.3		0.4		0.5		0.6		0.7		0.8		0.9		1
												
ufp-ca [g^pi = 5.586, g^nu = -3.826]	0.012845623	0.012231267	0.01150521	0.010164798	0.007819075	0.0051941	0.003183481	0.001675516	0.000614356	5.59E-05	5.59E-05	0.000502655	0.001452114
ufp-ca [g^pi = 5.586, g^nu = -3.501]	0.018989182	0.018263125	0.017481218	0.015973253	0.012957324	0.010053096	0.007372271	0.005082399	0.00312763	0.001675516	0.000670206	0.000167552	0	

#			Err.
Exp 	5.92E-06	7.00E-08								


==> Supplemental_Material/fig5.txt <==
# Fig. 5
# Isotope	|Ap/Mp	|Ap/Mp_err	|An/Q	|An/Mp_err
Ca_av   0	0                                   2.20579380638652	0.0318573525024163
51Sc    0.181085742189025	0.0238270713406612  1.33421873818014	0.175555097128966
54Sc    0.417681992469472	0.0173132432111698  1.02097405688332	0.0423201681609665
54Ti    0.608622722301677	0.0602573554186715  0.562953171467186	0.0557357918036329
50Ti    0.616994180022647	0.0250660014315831  0.538305421923955	0.0218691924712799
50Ti    0.683309251740096	0.093178534328195   0.500901825715912	0.0683047944158063
50Ti    0.656313774819685	0.013586113173019   0.365897614046708	0.00757431366657199
51Mn    0.610828001448796	0.0091558801073695  0.476289870923244	0.00713924860056255
51Fe    0.506471206331916	0.0147158704018959  0.649534692298634	0.0188726787108562

